Low-rank tensor reconstruction of concentrated densities with application to Bayesian inversion

Transport maps have become a popular mechanic to express complicated probability densities using sample propagation through an optimized push-forward. Beside their broad applicability and well-known success, transport maps suffer from several drawbacks such as numerical inaccuracies induced by the optimization process and the fact that sampling schemes have to be employed when quantities of interest, e.g. moments are to compute. This paper presents a novel method for the accurate functional approximation of probability density functions (PDF) that copes with those issues. By interpreting the pull-back result of a target PDF through an inexact transport map as a perturbed reference density, a subsequent functional representation in a more accessible format allows for efficient and more accurate computation of the desired quantities. We introduce a layer-based approximation of the perturbed reference density in an appropriate coordinate system to split the high-dimensional representation problem into a set of independent approximations for which separately chosen orthonormal basis functions are available. This effectively motivates the notion of h- and p-refinement (i.e. ``mesh size'' and polynomial degree) for the approximation of high-dimensional PDFs. To circumvent the curse of dimensionality and enable sampling-free access to certain quantities of interest, a low-rank reconstruction in the tensor train format is employed via the Variational Monte Carlo method. An a priori convergence analysis of the developed approach is derived in terms of Hellinger distance and the Kullback-Leibler divergence. Applications comprising Bayesian inverse problems and several degrees of concentrated densities illuminate the (superior) convergence in comparison to Monte Carlo and Markov-Chain Monte Carlo methods.

==> Z_err_dvar.dat <==
d,1e-2,1e-4,1e-6,1e-8
2,5.240208267309754e-11,1.0920286896975995e-10,2.7996160945065185e-11,9.303147141537238e-11
4,2.2072110805737566e-10,4.5687120753257204e-10,5.477927000896443e-10,3.402984560807454e-10
6,5.00816055293285e-11,9.504996789644338e-11,7.490186249015096e-11,6.191226420426688e-10
8,1.4822587601770465e-11,8.207969859341802e-10,2.988522762592538e-10,2.1000468031218134e-10
10,2.9088074171568223e-09,9.605671813517347e-10,4.434763667404695e-11,2.455856962235714e-09


==> numerics/convex/alpha_0_0/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,1.1468957407038787,0.5734478703519393,6.361903849367894,0.8854786637409016
11,1.7175467088793495,0.6320210442997773,1.164375015398497,0.5821875076992485,6.380491322990667,0.8880657527154462
12,1.7175467088793495,0.6320210442997773,1.179270295147363,0.5896351475736815,6.3962466764775705,0.8902586543503451
13,1.7175467088793495,0.6320210442997773,1.190417031221733,0.5952085156108665,6.404487490390532,0.8914056482478576
15,1.7175467088793495,0.6320210442997773,1.2099611536049357,0.6049805768024679,6.423097724979304,0.8939959051969953
17,1.7175467088793495,0.6320210442997773,1.218785294062888,0.609392647031444,6.410929342911329,0.892302254530692
19,1.7175467088793495,0.6320210442997773,1.2263310477505807,0.6131655238752903,6.404889163495727,0.8914615549344204
21,1.7175467088793495,0.6320210442997773,1.2321859187988515,0.6160929593994258,6.402226147407776,0.8910909042639746
23,1.7175467088793495,0.6320210442997773,1.2373708059707842,0.6186854029853921,6.400426988710594,0.8908404891874883
26,1.7175467088793495,0.6320210442997773,1.2300283486162953,0.6150141743081476,6.352966115727925,0.8842346693914462
29,1.7175467088793495,0.6320210442997773,1.2198460576340766,0.6099230288170383,6.29599770401175,0.8763055471858517
32,1.7175467088793495,0.6320210442997773,1.1942761101648411,0.5971380550824206,6.228505475916256,0.8669116724335899
36,1.7175467088793495,0.6320210442997773,1.1471176252310331,0.5735588126155166,6.120805830256766,0.8519215467444994
40,1.7175467088793495,0.6320210442997773,1.1357515296411793,0.5678757648205897,6.175031889124036,0.859468975829033
45,1.7175467088793495,0.6320210442997773,1.1237288474931126,0.5618644237465563,6.16365851491555,0.8578859779663168
50,1.7175467088793495,0.6320210442997773,1.0807466723368728,0.5403733361684364,6.097128714001303,0.8486260581990055
56,1.7175467088793495,0.6320210442997773,0.9514101955409892,0.4757050977704946,5.789477285287414,0.8058057354708302
62,1.7175467088793495,0.6320210442997773,0.8662175079181468,0.4331087539590734,5.616010418029454,0.781661829266061
70,1.7175467088793495,0.6320210442997773,0.8073595344151241,0.40367976720756205,5.539255517937458,0.7709787337685111
78,1.7175467088793495,0.6320210442997773,0.7545666819674334,0.3772833409837167,5.443160003005596,0.7576037236822124
87,1.7175467088793495,0.6320210442997773,0.7192231539661308,0.3596115769830654,5.390014293343409,0.7502066625053272
97,1.7175467088793495,0.6320210442997773,0.7373421829341289,0.36867109146706445,5.443057390592711,0.7575894416206791
108,1.7175467088793495,0.6320210442997773,0.764377358695092,0.382188679347546,5.4979134778867325,0.7652245609222685
120,1.7175467088793495,0.6320210442997773,0.7756860593960888,0.3878430296980444,5.498682351330818,0.7653315762192574
134,1.7175467088793495,0.6320210442997773,0.7940720236466864,0.3970360118233432,5.495596540591332,0.7649020790695277
149,1.7175467088793495,0.6320210442997773,0.7714176433165649,0.38570882165828246,5.2441210820921045,0.7299005829407155
166,1.7175467088793495,0.6320210442997773,0.8027735168610891,0.40138675843054455,5.279073147117363,0.7347653700494716
185,1.7175467088793495,0.6320210442997773,0.828133436091316,0.414066718045658,5.230023977232363,0.7279384838789605
207,1.7175467088793495,0.6320210442997773,0.7834571679081761,0.39172858395408805,5.13564398367632,0.7148022478470087
230,1.7175467088793495,0.6320210442997773,0.6753385218952551,0.33766926094762756,4.8333839020174425,0.6727323172811591
257,1.7175467088793495,0.6320210442997773,0.5744241419792042,0.2872120709896021,4.552530618848386,0.6336418821258887
286,1.7175467088793495,0.6320210442997773,0.46268797639479836,0.23134398819739918,3.8697219662050326,0.5386054735839024
319,1.7175467088793495,0.6320210442997773,0.5412531936203503,0.27062659681017515,4.064180150930361,0.5656710466640699
355,1.7175467088793495,0.6320210442997773,0.6157369088629991,0.30786845443149957,4.299892332532417,0.5984785383417662
396,1.7175467088793495,0.6320210442997773,0.6581382293911467,0.3290691146955734,4.46515716732751,0.6214808484273326
441,1.7175467088793495,0.6320210442997773,0.6963968452532228,0.3481984226266114,4.589182283965205,0.6387432272923587
492,1.7175467088793495,0.6320210442997773,0.4249541774802126,0.2124770887401063,2.9197919051505874,0.40638989456452174
548,1.7175467088793495,0.6320210442997773,0.24371753692746853,0.12185876846373427,2.0074084066167392,0.27940021659551695
611,1.7175467088793495,0.6320210442997773,0.47285998548684777,0.23642999274342388,2.9598423856909717,0.4119643022938375
680,1.7175467088793495,0.6320210442997773,1.149203454207518,0.574601727103759,10.7210525254078,1.4922047690232458
758,1.7175467088793495,0.6320210442997773,1.0862234388245644,0.5431117194122822,9.854912841396015,1.3716515151277275
845,1.7175467088793495,0.6320210442997773,0.8310157754433948,0.4155078877216974,8.177880265725959,1.1382345067424424
942,1.7175467088793495,0.6320210442997773,0.6402133526856132,0.3201066763428066,6.722594289790067,0.9356811969402796
1049,1.7175467088793495,0.6320210442997773,0.5059867547649768,0.2529933773824884,5.525497260259496,0.7690637969960393
1169,1.7175467088793495,0.6320210442997773,0.39966501686904043,0.19983250843452022,4.552198437079162,0.6335956475589892
1303,1.7175467088793495,0.6320210442997773,0.5075695354569676,0.2537847677284838,4.732542739385718,0.658696786400558
1452,1.7175467088793495,0.6320210442997773,0.36137769151669197,0.18068884575834598,3.701241761951187,0.5151556337778023
1618,1.7175467088793495,0.6320210442997773,0.4431444877615037,0.22157224388075186,4.015393536375555,0.5588807041365379
1803,1.7175467088793495,0.6320210442997773,0.328504163880848,0.164252081940424,3.0722077928518225,0.4276038298534027
2009,1.7175467088793495,0.6320210442997773,0.17525541705850117,0.08762770852925059,2.1240115146543332,0.2956295666042291
2239,1.7175467088793495,0.6320210442997773,0.16241429627926357,0.08120714813963179,1.7104067331903696,0.2380621751630732
2495,1.7175467088793495,0.6320210442997773,0.20025749396211373,0.10012874698105687,1.614613274347471,0.22472920661471063
2780,1.7175467088793495,0.6320210442997773,0.15608781363908647,0.07804390681954324,1.1153218216959702,0.1552355552205557
3098,1.7175467088793495,0.6320210442997773,0.2251818205863959,0.11259091029319795,2.003026065554917,0.2787902624686772
3452,1.7175467088793495,0.6320210442997773,0.5454721381452629,0.2727360690726314,4.866982692057578,0.6774087494329915
3846,1.7175467088793495,0.6320210442997773,0.5073314018351549,0.25366570091757745,4.382996458799182,0.6100453479667437
4286,1.7175467088793495,0.6320210442997773,0.35195237655948564,0.17597618827974282,3.3329936688540194,0.4639011921638798
4776,1.7175467088793495,0.6320210442997773,0.3396499772408992,0.1698249886204496,2.9284403266850765,0.4075936211415256
5322,1.7175467088793495,0.6320210442997773,0.353317743415931,0.1766588717079655,2.8517727687369026,0.3969226823201267
5930,1.7175467088793495,0.6320210442997773,0.2473738197099679,0.12368690985498396,2.059088944619701,0.28659334852831414
6608,1.7175467088793495,0.6320210442997773,0.17343110458962602,0.08671555229481301,1.4754445744408187,0.2053590750714392
7364,1.7175467088793495,0.6320210442997773,0.13961850925380564,0.06980925462690282,1.1312025365038822,0.15744590521331103
8206,1.7175467088793495,0.6320210442997773,0.05139693058196726,0.02569846529098363,0.4988428116052542,0.06943120749630044
9143,1.7175467088793495,0.6320210442997773,0.12987108296836158,0.06493554148418079,0.762857426363249,0.10617796032677682
10189,1.7175467088793495,0.6320210442997773,0.12077910467342413,0.06038955233671207,0.5305557883881816,0.07384516359653023
11353,1.7175467088793495,0.6320210442997773,0.16327640345683472,0.08163820172841736,0.724177296031375,0.1007942841615052
12651,1.7175467088793495,0.6320210442997773,0.16630908278911802,0.08315454139455901,0.9374632615560027,0.13048039326015182
14097,1.7175467088793495,0.6320210442997773,0.15919067230535094,0.07959533615267547,0.7102709079102068,0.09885872992136717
15708,1.7175467088793495,0.6320210442997773,0.12614459418544557,0.06307229709272279,0.5108548089579916,0.07110309182787801
17504,1.7175467088793495,0.6320210442997773,0.10515550546154936,0.05257775273077468,0.5005646871638368,0.06967086595465538
19505,1.7175467088793495,0.6320210442997773,0.1549877307175806,0.0774938653587903,0.8372657183204012,0.11653444424943282
21734,1.7175467088793495,0.6320210442997773,0.21319621411844406,0.10659810705922203,1.1715875971458403,0.1630668813203123
24218,1.7175467088793495,0.6320210442997773,0.21617688905639856,0.10808844452819928,1.3333920415866087,0.1855875585645913
26987,1.7175467088793495,0.6320210442997773,0.1736722842581395,0.08683614212906975,1.1033186181060821,0.15356489484481928
30071,1.7175467088793495,0.6320210442997773,0.1285960263238496,0.0642980131619248,0.5525908443889531,0.07691210274006315
33508,1.7175467088793495,0.6320210442997773,0.08956665856781061,0.044783329283905306,0.45250642571011407,0.06298189891879215
37339,1.7175467088793495,0.6320210442997773,0.07233467485698032,0.03616733742849016,0.3495016060101374,0.04864522042342788
41606,1.7175467088793495,0.6320210442997773,0.05438682899524021,0.027193414497620104,0.438803855404532,0.06107471296765456
46362,1.7175467088793495,0.6320210442997773,0.04255489959514746,0.02127744979757373,0.3871253924219087,0.053881869845609644
51661,1.7175467088793495,0.6320210442997773,0.03131273684058035,0.015656368420290175,0.28585617691501847,0.03978676062228491
57566,1.7175467088793495,0.6320210442997773,0.028038366207714008,0.014019183103857004,0.30864452810816734,0.042958546811001475
64146,1.7175467088793495,0.6320210442997773,0.05435436803396805,0.027177184016984025,0.6522428508579773,0.0907821214666207
71478,1.7175467088793495,0.6320210442997773,0.042741552187479936,0.021370776093739968,0.5111912954302142,0.07114992554288617
79648,1.7175467088793495,0.6320210442997773,0.036080816385530325,0.018040408192765162,0.45870537381224147,0.06384469666173766
88752,1.7175467088793495,0.6320210442997773,0.01856668315946499,0.009283341579732495,0.3221853323327215,0.04484321742448877
98896,1.7175467088793495,0.6320210442997773,0.005678646745238663,0.0028393233726193316,0.18460823824193,0.025694612805295367
110200,1.7175467088793495,0.6320210442997773,0.007595498145868611,0.0037977490729343053,0.17356400937522296,0.02415742688572003
122796,1.7175467088793495,0.6320210442997773,0.020739923276404514,0.010369961638202257,0.15458707498782992,0.021516130993623657
136832,1.7175467088793495,0.6320210442997773,0.03830055704882254,0.01915027852441127,0.2755733958014347,0.03835555645831424
152472,1.7175467088793495,0.6320210442997773,0.03551580528661419,0.017757902643307094,0.24401581278635284,0.03396322876825277
169899,1.7175467088793495,0.6320210442997773,0.03564859784720624,0.01782429892360312,0.2946933307774636,0.041016755821625776
189319,1.7175467088793495,0.6320210442997773,0.03450202207579079,0.017251011037895395,0.3000923083800955,0.04176821003821544
210958,1.7175467088793495,0.6320210442997773,0.03272243900721539,0.016361219503607694,0.2849262798722022,0.03965733332970309
235071,1.7175467088793495,0.6320210442997773,0.03755706380591554,0.01877853190295777,0.35027736407180643,0.048753193952751364
261939,1.7175467088793495,0.6320210442997773,0.027390714778949082,0.013695357389474541,0.3226243920275642,0.04490432774635106
291879,1.7175467088793495,0.6320210442997773,0.018946264423949827,0.009473132211974914,0.22902211946979775,0.031876338454152345
325241,1.7175467088793495,0.6320210442997773,0.01728808318632227,0.008644041593161135,0.21942661805027294,0.030540792998568485
362416,1.7175467088793495,0.6320210442997773,0.021085542176857833,0.010542771088428916,0.25334905322585455,0.03526227154985087
403840,1.7175467088793495,0.6320210442997773,0.02298854011845291,0.011494270059226454,0.29677788880732553,0.041306894073079525
450000,1.7175467088793495,0.6320210442997773,0.017677450753340897,0.008838725376670449,0.27370521656226976,0.03809553478940948


==> numerics/convex/alpha_0_0/mc_small.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,0.8213430463067938,0.4106715231533969,5.572561993538647,0.7756144802694883
50,1.7175467088793495,0.6320210442997773,0.9223528648796739,0.46117643243983697,5.863876253139543,0.8161609216222134
90,1.7175467088793495,0.6320210442997773,0.8964251508994417,0.4482125754497209,5.684758908036919,0.791230556255241
130,1.7175467088793495,0.6320210442997773,0.9210676155960124,0.4605338077980062,5.655081716760032,0.7870999500251497
171,1.7175467088793495,0.6320210442997773,0.9005825219791949,0.45029126098959743,5.439065439342646,0.7570338237203902
211,1.7175467088793495,0.6320210442997773,0.8143336874663016,0.4071668437331508,5.167515892961333,0.7192383248945059
251,1.7175467088793495,0.6320210442997773,0.8209248108532587,0.4104624054266294,5.270032780634952,0.7335070907950045
292,1.7175467088793495,0.6320210442997773,0.9294303750147471,0.46471518750737356,5.466267712875851,0.7608199596616446
332,1.7175467088793495,0.6320210442997773,0.9394236671787379,0.46971183358936897,5.570275846140126,0.7752962838943955
372,1.7175467088793495,0.6320210442997773,0.9268451970066202,0.4634225985033101,5.5530857896240295,0.7729036937776782
413,1.7175467088793495,0.6320210442997773,0.9239117473421109,0.46195587367105545,5.549430818544175,0.7723949783075249
453,1.7175467088793495,0.6320210442997773,0.8925445253455432,0.4462722626727716,5.521813524297082,0.7685510778989255
493,1.7175467088793495,0.6320210442997773,0.8980145827868056,0.4490072913934028,5.486816180156311,0.7636799886372843
533,1.7175467088793495,0.6320210442997773,0.9307459264795177,0.46537296323975885,5.549253452083436,0.7723702916381935
574,1.7175467088793495,0.6320210442997773,0.8863261633626696,0.4431630816813348,5.47698410712426,0.7623115160705245
614,1.7175467088793495,0.6320210442997773,0.8784448416276717,0.43922242081383583,5.505229476941777,0.766242834888769
654,1.7175467088793495,0.6320210442997773,0.8320908185280081,0.4160454092640041,5.427900902040257,0.7554798927264806
695,1.7175467088793495,0.6320210442997773,0.835155525008884,0.417577762504442,5.449447350851809,0.7584788253029154
735,1.7175467088793495,0.6320210442997773,0.6590009744996034,0.3295004872498017,4.535294910448147,0.6312429379726556
775,1.7175467088793495,0.6320210442997773,0.6055520093172567,0.30277600465862836,4.364865708213028,0.6075218277781695
816,1.7175467088793495,0.6320210442997773,0.6149469373031021,0.30747346865155106,4.419161929261066,0.6150790223535914
856,1.7175467088793495,0.6320210442997773,0.6249970123150058,0.3124985061575029,4.473631960503718,0.622660408621078
896,1.7175467088793495,0.6320210442997773,0.6509633877616583,0.32548169388082915,4.5548769575022,0.6339684561931892
936,1.7175467088793495,0.6320210442997773,0.6533445592429081,0.32667227962145406,4.588624282646223,0.6386655621351988
977,1.7175467088793495,0.6320210442997773,0.6121702983133274,0.3060851491566637,4.465525046089698,0.6215320514637938
1017,1.7175467088793495,0.6320210442997773,0.5068876126555582,0.2534438063277791,3.8088326080165906,0.5301306162453874
1057,1.7175467088793495,0.6320210442997773,0.4849873980397979,0.24249369901989895,3.7421355054055083,0.5208474106682834
1098,1.7175467088793495,0.6320210442997773,0.4909399989028065,0.24546999945140324,3.8031018064554467,0.5293329772636177
1138,1.7175467088793495,0.6320210442997773,0.5072677310986803,0.25363386554934014,3.8820744717570457,0.5403247513927198
1178,1.7175467088793495,0.6320210442997773,0.5091306457508377,0.25456532287541883,3.920628737142574,0.545690909103274
1219,1.7175467088793495,0.6320210442997773,0.5292367376861606,0.2646183688430803,3.9981543389112457,0.5564812743595257
1259,1.7175467088793495,0.6320210442997773,0.5030822149568386,0.2515411074784193,3.911764565569865,0.5444571534563458
1299,1.7175467088793495,0.6320210442997773,0.3492142916846628,0.1746071458423314,2.6716397412568247,0.37185094966819254
1340,1.7175467088793495,0.6320210442997773,0.20555026922851258,0.10277513461425629,1.5167239835089592,0.21110453065315202
1380,1.7175467088793495,0.6320210442997773,0.13704952159602177,0.06852476079801088,1.0731746231222707,0.1493693167552935
1420,1.7175467088793495,0.6320210442997773,0.11659741139303852,0.05829870569651926,0.7644490723251985,0.10639949283856975
1460,1.7175467088793495,0.6320210442997773,0.18388087210234233,0.09194043605117116,1.1869827264836545,0.16520964532255678
1501,1.7175467088793495,0.6320210442997773,0.22353510882547978,0.11176755441273989,1.3252063872676523,0.18444824202982246
1541,1.7175467088793495,0.6320210442997773,0.2541376087298698,0.1270688043649349,1.4501381964247275,0.20183681847649915
1581,1.7175467088793495,0.6320210442997773,0.2951720888275332,0.1475860444137666,1.6016202556700279,0.22292077928086998
1622,1.7175467088793495,0.6320210442997773,0.3320110924396733,0.16600554621983665,1.7222216415671827,0.23970662775610652
1662,1.7175467088793495,0.6320210442997773,0.3392311161987631,0.16961555809938156,1.6760701942424456,0.23328305976853356
1702,1.7175467088793495,0.6320210442997773,0.34106565148162044,0.17053282574081022,1.638248232280459,0.22801882737346416
1743,1.7175467088793495,0.6320210442997773,0.3995908612105097,0.19979543060525484,1.973770559968339,0.2747183483676112
1783,1.7175467088793495,0.6320210442997773,0.4148961011943634,0.2074480505971817,1.9692423677554272,0.2740880940153312
1823,1.7175467088793495,0.6320210442997773,0.42626742409581325,0.21313371204790663,1.9690245348221338,0.27405777503861317
1863,1.7175467088793495,0.6320210442997773,0.39162862337453497,0.19581431168726748,1.7980150462698126,0.2502558979597306
1904,1.7175467088793495,0.6320210442997773,0.3639876540203037,0.18199382701015185,1.6630429983964676,0.23146987550119608
1944,1.7175467088793495,0.6320210442997773,0.33943830221838334,0.16971915110919167,1.5374694078698958,0.2139919730095286
1984,1.7175467088793495,0.6320210442997773,0.3207010282449897,0.16035051412249485,1.4387691086258814,0.2002544172157389
2025,1.7175467088793495,0.6320210442997773,0.31577344062916907,0.15788672031458453,1.3740225229682983,0.19124269344447206
2065,1.7175467088793495,0.6320210442997773,0.3085856631499381,0.15429283157496906,1.3031938737952673,0.18138444045774388
2105,1.7175467088793495,0.6320210442997773,0.3051631686408413,0.15258158432042065,1.2455702449424075,0.17336412215607674
2146,1.7175467088793495,0.6320210442997773,0.2913459990233932,0.1456729995116966,1.1716459456769113,0.1630750025337961
2186,1.7175467088793495,0.6320210442997773,0.27956596063221073,0.13978298031610537,1.1081528656781783,0.15423774737162346
2226,1.7175467088793495,0.6320210442997773,0.27835198017873036,0.13917599008936518,1.08585994403001,0.15113491731645656
2266,1.7175467088793495,0.6320210442997773,0.2649330886043968,0.1324665443021984,1.045982272909224,0.14558456198679515
2307,1.7175467088793495,0.6320210442997773,0.24613841319001092,0.12306920659500546,1.006708982450204,0.14011832710180602
2347,1.7175467088793495,0.6320210442997773,0.25706183948692857,0.12853091974346428,1.0310145363994412,0.14350128445891716
2387,1.7175467088793495,0.6320210442997773,0.2798918511825438,0.1399459255912719,1.0895821664389609,0.15165299313194563
2428,1.7175467088793495,0.6320210442997773,0.29754070611647154,0.14877035305823577,1.1319530713698116,0.1575503680637265
2468,1.7175467088793495,0.6320210442997773,0.3081232967440884,0.1540616483720442,1.1431314129212342,0.15910622039569416
2508,1.7175467088793495,0.6320210442997773,0.29117089525712386,0.14558544762856193,1.0911518844684802,0.15187147361453998
2549,1.7175467088793495,0.6320210442997773,0.2722940625977419,0.13614703129887096,1.0224367389354991,0.14230738766071796
2589,1.7175467088793495,0.6320210442997773,0.26503223828385714,0.13251611914192857,0.9993847952921877,0.13909891347795614
2629,1.7175467088793495,0.6320210442997773,0.2485858895307968,0.1242929447653984,0.9782002758352086,0.13615035587241756
2670,1.7175467088793495,0.6320210442997773,0.2290239833462134,0.1145119916731067,0.948634396901574,0.13203524259966962
2710,1.7175467088793495,0.6320210442997773,0.20810402807587014,0.10405201403793507,0.9104392097028475,0.12671906302153557
2750,1.7175467088793495,0.6320210442997773,0.1865194108878697,0.09325970544393485,0.8807007377967061,0.12257992747522221
2790,1.7175467088793495,0.6320210442997773,0.17439101409678906,0.08719550704839453,0.9046800388801458,0.12591747547713278
2831,1.7175467088793495,0.6320210442997773,0.17545411420349927,0.08772705710174963,0.9264691406659052,0.12895018159627442
2871,1.7175467088793495,0.6320210442997773,0.18748937245644764,0.09374468622822382,0.9184890275351442,0.12783947321733063
2911,1.7175467088793495,0.6320210442997773,0.19447572130125632,0.09723786065062816,0.9355385225821502,0.1302124993505659
2952,1.7175467088793495,0.6320210442997773,0.21032868084994297,0.10516434042497148,0.9344689732005259,0.13006363461138257
2992,1.7175467088793495,0.6320210442997773,0.24016408547865142,0.12008204273932571,0.9726000652467416,0.1353708931351685
3032,1.7175467088793495,0.6320210442997773,0.23225424857972587,0.11612712428986294,0.9652435357864645,0.13434697796284098
3073,1.7175467088793495,0.6320210442997773,0.22069979806579837,0.11034989903289918,0.950942705370813,0.13235652345320634
3113,1.7175467088793495,0.6320210442997773,0.21509924350363074,0.10754962175181537,0.9481883319134545,0.13197315724928177
3153,1.7175467088793495,0.6320210442997773,0.20146566464765797,0.10073283232382899,0.9482221682651808,0.13197786674634773
3193,1.7175467088793495,0.6320210442997773,0.1971343508104421,0.09856717540522104,0.9579132466836964,0.1333267150426149
3234,1.7175467088793495,0.6320210442997773,0.20178017080349198,0.10089008540174599,0.9725278789099387,0.13536084591305295
3274,1.7175467088793495,0.6320210442997773,0.195034605559433,0.0975173027797165,0.98359790042021,0.13690162176987009
3314,1.7175467088793495,0.6320210442997773,0.18399554693817805,0.09199777346908902,0.9932321062375652,0.13824255427927984
3355,1.7175467088793495,0.6320210442997773,0.167782347540868,0.083891173770434,0.9829590008231005,0.1368126968230447
3395,1.7175467088793495,0.6320210442997773,0.14215862044390473,0.07107931022195237,0.8435275550766912,0.11740599512080827
3435,1.7175467088793495,0.6320210442997773,0.11978539579120409,0.059892697895602046,0.17092897497152915,0.023790670833139023
3476,1.7175467088793495,0.6320210442997773,0.12259458114983664,0.06129729057491832,0.3007676440659658,0.04186220632531123
3516,1.7175467088793495,0.6320210442997773,0.14258260452503613,0.07129130226251806,0.6595153820852913,0.09179434538349358
3556,1.7175467088793495,0.6320210442997773,0.186088329565285,0.0930441647826425,1.176131662227741,0.16369934493056834
3596,1.7175467088793495,0.6320210442997773,0.21588488029507538,0.10794244014753769,1.4476606488689745,0.20149198215847766
3637,1.7175467088793495,0.6320210442997773,0.23752295011314437,0.11876147505657218,1.6098048206551285,0.2240599441972067
3677,1.7175467088793495,0.6320210442997773,0.2681847500264522,0.1340923750132261,1.8387055141180197,0.2559193820283876
3717,1.7175467088793495,0.6320210442997773,0.3034698013144259,0.15173490065721296,2.1070392403130866,0.29326728839943916
3758,1.7175467088793495,0.6320210442997773,0.3365406755195479,0.16827033775977396,2.3409928818937384,0.3258300184923714
3798,1.7175467088793495,0.6320210442997773,0.33499448299240414,0.16749724149620207,2.334957245615324,0.32498995123056146
3838,1.7175467088793495,0.6320210442997773,0.3228371070886516,0.1614185535443258,2.2757761262686786,0.3167528543302421
3879,1.7175467088793495,0.6320210442997773,0.30932245287408344,0.15466122643704172,2.2164583200233756,0.30849673272674577
3919,1.7175467088793495,0.6320210442997773,0.29647074993421146,0.14823537496710573,2.1580146336455046,0.3003622750953071
3959,1.7175467088793495,0.6320210442997773,0.2917267049830356,0.1458633524915178,2.1155041744681373,0.29444547636985524
4000,1.7175467088793495,0.6320210442997773,0.2890787309426749,0.14453936547133744,2.0799482931218622,0.28949664736393466


==> numerics/convex/alpha_0_0/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel,kl,calls
2,1.2241623642585981,0.4504659884073945,1.1552278529994036,0.5776139264997018,2.013481293478456,0.28024546856264576,0,100
4,0.2197578511832523,0.08086626458533812,0.4395898719530324,0.2197949359765162,3.470677372022717,0.48306463511859066,0,300
6,0.30145882898541654,0.11093050507666559,0.2858004750568868,0.1429002375284434,2.533109062065831,0.3525696207450356,0,500
8,0.1687014849478099,0.06207859625617192,0.11277677913874279,0.056388389569371394,1.5043962754492837,0.20938870427191017,0,700
10,0.26034003195226374,0.0957996530847566,0.20573572870489532,0.10286786435244766,2.059920521602094,0.28670909118846766,0,900
12,0.20291496809412468,0.07466843805522,0.27849661612414917,0.13924830806207458,2.8826852726632826,0.4012252249736652,0,1100
14,0.2673151772634137,0.09836635977221088,0.31466562770878065,0.15733281385439032,2.925078599217312,0.4071257206487646,0,1300
16,0.12930313691858153,0.04758083329206254,0.319634801898556,0.159817400949278,2.6872689725982024,0.37402629705022433,0,1500
18,0.08757099724569128,0.032224284116096555,0.3073900181604644,0.1536950090802322,2.685730417051485,0.37381215390347844,0,1700
20,0.03471715336834347,0.012775181841367497,0.42467751977126095,0.21233875988563047,3.2357031171806367,0.4503598514378766,0,1900
26,0.11345931589684133,0.04175064057818134,0.13643480753960638,0.06821740376980319,1.6230370502231062,0.22590166598892003,0,2500
31,0.06636731464775547,0.024421775136709147,0.24691046030291472,0.12345523015145736,2.118721106818503,0.29489322362073983,0,3000


==> numerics/convex/alpha_0_25/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,2.0878011317995493,1.0439005658997746,9.356474411261138,1.3022765912805532
11,1.7175467088793495,0.6320210442997773,2.1568585790580515,1.0784292895290257,9.872405581094025,1.3740862340640254
12,1.7175467088793495,0.6320210442997773,2.129221196115793,1.0646105980578966,9.581582551801691,1.3336081643760587
13,1.7175467088793495,0.6320210442997773,2.1170566221859066,1.0585283110929533,9.411725762493228,1.309966725211724
15,1.7175467088793495,0.6320210442997773,2.0976882722974017,1.0488441361487009,9.140806519812605,1.272258954916772
17,1.7175467088793495,0.6320210442997773,2.0221735680845714,1.0110867840422857,8.509056318968787,1.184329093525231
19,1.7175467088793495,0.6320210442997773,1.9627580553021675,0.9813790276510838,8.011880317913628,1.1151298802893836
21,1.7175467088793495,0.6320210442997773,1.9627487357398243,0.9813743678699122,7.955329721702474,1.1072589115428535
23,1.7175467088793495,0.6320210442997773,1.9125288809661116,0.9562644404830558,7.548748122821854,1.0506690385421447
26,1.7175467088793495,0.6320210442997773,1.869983388160004,0.934991694080002,7.185618396744537,1.0001269944897986
29,1.7175467088793495,0.6320210442997773,1.8475425247173676,0.9237712623586838,6.969491775271093,0.9700455099983039
32,1.7175467088793495,0.6320210442997773,1.7832559007022433,0.8916279503511216,6.487487476938213,0.9029579632338905
36,1.7175467088793495,0.6320210442997773,1.798995483430064,0.899497741715032,6.557452674482803,0.9126960371025026
40,1.7175467088793495,0.6320210442997773,1.638363820041316,0.819181910020658,5.656708935351341,0.787326433697013
45,1.7175467088793495,0.6320210442997773,1.4209814047817968,0.7104907023908984,4.599869291157127,0.6402306934772858
50,1.7175467088793495,0.6320210442997773,1.3582052253676298,0.6791026126838149,4.147814277986667,0.5773116242053844
56,1.7175467088793495,0.6320210442997773,1.7802986077680887,0.8901493038840443,8.968908660586003,1.2483334303738294
62,1.7175467088793495,0.6320210442997773,1.5791453840427079,0.7895726920213539,7.701050253670166,1.071867140635727
70,1.7175467088793495,0.6320210442997773,1.4166941995210647,0.7083470997605323,6.483436158287955,0.9023940823092873
78,1.7175467088793495,0.6320210442997773,1.2780034840771304,0.6390017420385652,5.481681482511471,0.7629653181051732
87,1.7175467088793495,0.6320210442997773,1.1647702864335439,0.5823851432167719,4.615872926527118,0.6424581521119874
97,1.7175467088793495,0.6320210442997773,0.9228330855813994,0.4614165427906997,3.5292663905101307,0.49121932073291047
108,1.7175467088793495,0.6320210442997773,0.7581998006417314,0.3790999003208657,2.677172932832871,0.3726210843949955
120,1.7175467088793495,0.6320210442997773,0.6441301076885291,0.32206505384426454,2.022400067332824,0.28148682400305497
134,1.7175467088793495,0.6320210442997773,0.6154620837529298,0.3077310418764649,2.0074412359086486,0.27940478592542506
149,1.7175467088793495,0.6320210442997773,0.5703188210665785,0.28515941053328925,2.219284576375081,0.3088901039182871
166,1.7175467088793495,0.6320210442997773,0.3723304130278883,0.18616520651394414,1.4379384445603467,0.20013880161949874
185,1.7175467088793495,0.6320210442997773,0.18364968592200806,0.09182484296100403,0.86658618480372,0.12061539990305978
207,1.7175467088793495,0.6320210442997773,0.1030318983806417,0.05151594919032085,0.7271803868679186,0.10121226797955667
230,1.7175467088793495,0.6320210442997773,0.09059958008338316,0.04529979004169158,0.9262708744012793,0.12892258599734324
257,1.7175467088793495,0.6320210442997773,0.12257629116524164,0.06128814558262082,1.2735669419654603,0.17726082956569827
286,1.7175467088793495,0.6320210442997773,0.17320458105932957,0.08660229052966478,1.6537600079241157,0.23017782673818396
319,1.7175467088793495,0.6320210442997773,0.19444694242740565,0.09722347121370283,1.9560654859881936,0.27225407578183003
355,1.7175467088793495,0.6320210442997773,0.07239286111811345,0.036196430559056726,1.8641131164928926,0.25945572748918827
396,1.7175467088793495,0.6320210442997773,0.1796616547297189,0.08983082736485945,2.2401057059981775,0.311788083276788
441,1.7175467088793495,0.6320210442997773,0.21317690800911013,0.10658845400455506,2.398419777095431,0.33382295451120736
492,1.7175467088793495,0.6320210442997773,0.18462130552025177,0.09231065276012589,0.8375208055734239,0.11656994845152263
548,1.7175467088793495,0.6320210442997773,0.1071400845302563,0.05357004226512815,0.4128361345827787,0.05746040767822024
611,1.7175467088793495,0.6320210442997773,0.375898825394095,0.1879494126970475,3.6810320325624932,0.5123427518799654
680,1.7175467088793495,0.6320210442997773,0.6837652356819196,0.3418826178409598,6.289891635619264,0.8754556768626109
758,1.7175467088793495,0.6320210442997773,0.5975884081799844,0.2987942040899922,5.275362369784626,0.7342488872116559
845,1.7175467088793495,0.6320210442997773,0.5545031965595619,0.27725159827978096,5.090576623241877,0.7085295679950828
942,1.7175467088793495,0.6320210442997773,0.537876304867601,0.2689381524338005,4.51721806106582,0.6287269199983666
1049,1.7175467088793495,0.6320210442997773,0.4040773954405621,0.20203869772028105,3.5046786844584243,0.4877970921650766
1169,1.7175467088793495,0.6320210442997773,0.23762822072717352,0.11881411036358676,2.5021385444657227,0.3482590034849787
1303,1.7175467088793495,0.6320210442997773,0.1504563866265295,0.07522819331326475,1.694155578717154,0.23580026569573354
1452,1.7175467088793495,0.6320210442997773,0.08264933677594556,0.04132466838797278,1.1700144836905495,0.16284792824694228
1618,1.7175467088793495,0.6320210442997773,0.05099066527569234,0.02549533263784617,0.6746548245485787,0.09390152172560476
1803,1.7175467088793495,0.6320210442997773,0.030677856053634486,0.015338928026817243,0.3264067542092833,0.04543077408847638
2009,1.7175467088793495,0.6320210442997773,0.02618935653291776,0.01309467826645888,0.0944417054794235,0.013144825377648646
2239,1.7175467088793495,0.6320210442997773,0.03992193057909571,0.019960965289547855,0.1843922213941744,0.025664546599608346
2495,1.7175467088793495,0.6320210442997773,0.11007575403810561,0.05503787701905281,0.674096510183575,0.0938238129972781
2780,1.7175467088793495,0.6320210442997773,0.1437820946457768,0.0718910473228884,0.975016648916023,0.13570724422266664
3098,1.7175467088793495,0.6320210442997773,0.17923054047186215,0.08961527023593108,1.1584584182171045,0.16123950258446623
3452,1.7175467088793495,0.6320210442997773,0.052715785731124384,0.026357892865562192,0.18105718486787728,0.025200361073270016
3846,1.7175467088793495,0.6320210442997773,0.11648914032408879,0.058244570162044394,0.8267175960610411,0.11506630870002149
4286,1.7175467088793495,0.6320210442997773,0.09541791587193463,0.047708957935967314,0.5808558594734402,0.0808461558757632
4776,1.7175467088793495,0.6320210442997773,0.10269279652701838,0.05134639826350919,0.49614521273595696,0.06905574343732514
5322,1.7175467088793495,0.6320210442997773,0.10191016108579766,0.05095508054289883,0.45031050378514204,0.06267626053477338
5930,1.7175467088793495,0.6320210442997773,0.08488028672835021,0.042440143364175106,0.3355465699304705,0.04670289513954179
6608,1.7175467088793495,0.6320210442997773,0.12133737814500183,0.06066868907250091,1.039207876668628,0.14464167075913684
7364,1.7175467088793495,0.6320210442997773,0.07933985619548331,0.039669928097741655,0.8613400884811508,0.11988522439718097
8206,1.7175467088793495,0.6320210442997773,0.11931315052801489,0.059656575264007444,1.139245391100814,0.15856534623439172
9143,1.7175467088793495,0.6320210442997773,0.1647250967274388,0.0823625483637194,1.6215965891553346,0.2257011760771481
10189,1.7175467088793495,0.6320210442997773,0.10685906936892522,0.05342953468446261,1.163365270667083,0.1619224605878338
11353,1.7175467088793495,0.6320210442997773,0.1182883522305159,0.05914417611525795,1.1832713428034625,0.1646930780905492
12651,1.7175467088793495,0.6320210442997773,0.12766960256312454,0.06383480128156227,1.2422249656446014,0.17289851099429288
14097,1.7175467088793495,0.6320210442997773,0.07409346586775156,0.03704673293387578,0.933037286640728,0.12986436597547077
15708,1.7175467088793495,0.6320210442997773,0.07029830781384594,0.03514915390692297,0.764891082952225,0.10646101388457198
17504,1.7175467088793495,0.6320210442997773,0.057365394545945254,0.028682697272972627,0.6576726200959173,0.0915378614028208
19505,1.7175467088793495,0.6320210442997773,0.06691539648181032,0.03345769824090516,0.8697426361293644,0.12105472913031186
21734,1.7175467088793495,0.6320210442997773,0.06868373322573283,0.034341866612866416,0.754289936580703,0.10498549819847595
24218,1.7175467088793495,0.6320210442997773,0.07720128290661508,0.03860064145330754,0.7739523039017657,0.10772219575846301
26987,1.7175467088793495,0.6320210442997773,0.06185695597121028,0.03092847798560514,0.6437634783274362,0.08960192389754695
30071,1.7175467088793495,0.6320210442997773,0.13157396737054936,0.06578698368527468,1.160665929722333,0.16154675405888713
33508,1.7175467088793495,0.6320210442997773,0.09526991730127611,0.047634958650638055,0.9079106373439467,0.12636712483973578
37339,1.7175467088793495,0.6320210442997773,0.07347209808266644,0.03673604904133322,0.6631277456473662,0.09229713054586448
41606,1.7175467088793495,0.6320210442997773,0.09075634079824357,0.04537817039912179,0.7105146286133799,0.09889265207543953
46362,1.7175467088793495,0.6320210442997773,0.10613276977047334,0.05306638488523667,0.901075856035862,0.1254158289442083
51661,1.7175467088793495,0.6320210442997773,0.14562187351404018,0.07281093675702009,1.2382106950891618,0.17233978659174187
57566,1.7175467088793495,0.6320210442997773,0.1367391417181806,0.0683695708590903,1.1599951736948286,0.1614533951894365
64146,1.7175467088793495,0.6320210442997773,0.10993067269359104,0.05496533634679552,0.9713937332697454,0.13520299037330508
71478,1.7175467088793495,0.6320210442997773,0.1017705663590335,0.05088528317951675,0.9222429218613122,0.12836195727406313
79648,1.7175467088793495,0.6320210442997773,0.07808422350654222,0.03904211175327111,0.6989211067860494,0.09727901306756052
88752,1.7175467088793495,0.6320210442997773,0.0804750107832726,0.0402375053916363,0.7085853010375465,0.09862411950339552
98896,1.7175467088793495,0.6320210442997773,0.09111336202317315,0.045556681011586574,0.7901417939021445,0.10997552248448803
110200,1.7175467088793495,0.6320210442997773,0.09222606980012639,0.046113034900063195,0.7729108878052672,0.1075772467376416
122796,1.7175467088793495,0.6320210442997773,0.0778992637650698,0.0389496318825349,0.7294710925948041,0.10153109880348805
136832,1.7175467088793495,0.6320210442997773,0.07318281142380915,0.03659140571190458,0.6778152441255438,0.09434140327209335
152472,1.7175467088793495,0.6320210442997773,0.07261451396854664,0.03630725698427332,0.6834305339768614,0.09512296480961274
169899,1.7175467088793495,0.6320210442997773,0.043324960206329886,0.021662480103164943,0.4889417573762158,0.06805313381333741
189319,1.7175467088793495,0.6320210442997773,0.02955852025188475,0.014779260125942375,0.3676904074667503,0.05117682039573026
210958,1.7175467088793495,0.6320210442997773,0.03267537631709421,0.016337688158547106,0.3444830043378689,0.04794670865590883
235071,1.7175467088793495,0.6320210442997773,0.03851351861576095,0.019256759307880476,0.35476542612005024,0.04937786280650338
261939,1.7175467088793495,0.6320210442997773,0.030314620982933145,0.015157310491466573,0.3039881820356792,0.04231045542266783
291879,1.7175467088793495,0.6320210442997773,0.024801237567443842,0.012400618783721921,0.2555040066760013,0.03556220775552763
325241,1.7175467088793495,0.6320210442997773,0.021223747940026298,0.010611873970013149,0.24498900858311787,0.03409868257800555
362416,1.7175467088793495,0.6320210442997773,0.01452549901768706,0.00726274950884353,0.1990951308688151,0.027710964298298
403840,1.7175467088793495,0.6320210442997773,0.010964331126753336,0.005482165563376668,0.16300562034930882,0.022687862361123835
450000,1.7175467088793495,0.6320210442997773,0.01412701219489924,0.00706350609744962,0.20146254848354073,0.02804047223108642


==> numerics/convex/alpha_0_25/mc_small.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,1.1904632628781122,0.5952316314390561,6.435499243482349,0.8957220048508788
50,1.7175467088793495,0.6320210442997773,1.164091078268935,0.5820455391344675,6.338086753551929,0.882163692204605
90,1.7175467088793495,0.6320210442997773,1.2344372087660886,0.6172186043830443,6.489092527231399,0.903181361421367
130,1.7175467088793495,0.6320210442997773,0.9203629122868214,0.4601814561434107,5.454080825139149,0.7591237332923436
171,1.7175467088793495,0.6320210442997773,0.5846307927324126,0.2923153963662063,3.836273543026966,0.5339499701746678
211,1.7175467088793495,0.6320210442997773,0.3981367920238838,0.1990683960119419,3.371679859997341,0.46928571190040763
251,1.7175467088793495,0.6320210442997773,0.3066799737262321,0.15333998686311606,3.173593597543931,0.4417151664888949
292,1.7175467088793495,0.6320210442997773,0.19721883001519827,0.09860941500759914,2.4852798647933585,0.3459125359019761
332,1.7175467088793495,0.6320210442997773,0.2482732394405951,0.12413661972029755,2.8764565406548086,0.40035828177140165
372,1.7175467088793495,0.6320210442997773,0.2288959507875508,0.1144479753937754,2.9040556816201186,0.4041996555238182
413,1.7175467088793495,0.6320210442997773,0.2737233594966557,0.13686167974832786,3.087933816035196,0.42979264916348314
453,1.7175467088793495,0.6320210442997773,0.24230266373544437,0.12115133186772219,3.0800863168852834,0.42870039860052267
493,1.7175467088793495,0.6320210442997773,0.044060594390080844,0.022030297195040422,1.5244514229807726,0.21218007076498818
533,1.7175467088793495,0.6320210442997773,0.15544562796166728,0.07772281398083364,0.0772999034872262,0.010758951544665439
574,1.7175467088793495,0.6320210442997773,0.37815849972920346,0.18907924986460173,1.7686877075489362,0.24617398579687724
614,1.7175467088793495,0.6320210442997773,0.46203760212679335,0.23101880106339667,2.258093773478461,0.3142917441828398
654,1.7175467088793495,0.6320210442997773,0.4037788121474175,0.20188940607370875,1.832735624896278,0.2550884657404474
695,1.7175467088793495,0.6320210442997773,0.3260642135470752,0.1630321067735376,1.3866025274647902,0.19299363558933252
735,1.7175467088793495,0.6320210442997773,0.24811040183799218,0.12405520091899609,0.9841253114911064,0.13697502923740762
775,1.7175467088793495,0.6320210442997773,0.18443102166205413,0.09221551083102707,0.6257843885795938,0.08709951255305941
816,1.7175467088793495,0.6320210442997773,0.13392584347737468,0.06696292173868734,0.3649098863302371,0.050789814839098384
856,1.7175467088793495,0.6320210442997773,0.12543439351598493,0.06271719675799246,0.30571424849208634,0.0425506971892106
896,1.7175467088793495,0.6320210442997773,0.21623242433897882,0.10811621216948941,1.0908484541853798,0.15182924081002425
936,1.7175467088793495,0.6320210442997773,0.18405739864886425,0.09202869932443213,0.8469417479051419,0.11788119798068654
977,1.7175467088793495,0.6320210442997773,0.14243595318194527,0.07121797659097263,0.5842793414234991,0.08132265163776384
1017,1.7175467088793495,0.6320210442997773,0.24036411121222895,0.12018205560611447,1.6270956712688571,0.22646656329408432
1057,1.7175467088793495,0.6320210442997773,0.21593806085575198,0.10796903042787599,1.389040367454444,0.19333294522801361
1098,1.7175467088793495,0.6320210442997773,0.19653659067379434,0.09826829533689717,1.1923402378992136,0.16595532808695398
1138,1.7175467088793495,0.6320210442997773,0.19519272099552432,0.09759636049776216,1.0890612660979118,0.15158049185734995
1178,1.7175467088793495,0.6320210442997773,0.21458401705836191,0.10729200852918096,1.1359894108529853,0.1581121641198427
1219,1.7175467088793495,0.6320210442997773,0.17525606447159547,0.08762803223579774,0.8981299625082831,0.12500580610732076
1259,1.7175467088793495,0.6320210442997773,0.15527689050826365,0.07763844525413183,0.7252899609440563,0.10094914991606549
1299,1.7175467088793495,0.6320210442997773,0.17899001742906032,0.08949500871453016,0.7929140677209016,0.11036138014198796
1340,1.7175467088793495,0.6320210442997773,0.46637918333184114,0.23318959166592057,5.723669989630562,0.7966463772657512
1380,1.7175467088793495,0.6320210442997773,0.5786583870745088,0.2893291935372544,6.9456285980404155,0.9667241246414767
1420,1.7175467088793495,0.6320210442997773,0.5574629169643719,0.27873145848218595,6.642680961259752,0.9245584970319587
1460,1.7175467088793495,0.6320210442997773,0.5123502661367914,0.2561751330683957,6.287445526787616,0.8751152163289567
1501,1.7175467088793495,0.6320210442997773,0.4774657219345058,0.2387328609672529,6.014420147142797,0.8371143043284921
1541,1.7175467088793495,0.6320210442997773,0.44593819568140547,0.22296909784070273,5.743315999651256,0.7993807981424031
1581,1.7175467088793495,0.6320210442997773,0.4329457450911135,0.21647287254555675,5.539124058971384,0.7709604367127285
1622,1.7175467088793495,0.6320210442997773,0.3852336113409152,0.1926168056704576,5.233665610271652,0.7284453429000671
1662,1.7175467088793495,0.6320210442997773,0.362197291575206,0.181098645787603,4.9849328639667565,0.6938255899076438
1702,1.7175467088793495,0.6320210442997773,0.3240792678510968,0.1620396339255484,4.715048775954185,0.6562618971394723
1743,1.7175467088793495,0.6320210442997773,0.28400043606649733,0.14200021803324867,4.448135271846617,0.6191116637270239
1783,1.7175467088793495,0.6320210442997773,0.24709843315819863,0.12354921657909931,4.200999133716994,0.5847141339097746
1823,1.7175467088793495,0.6320210442997773,0.23693744393945698,0.11846872196972849,4.028782129509414,0.5607441893193136
1863,1.7175467088793495,0.6320210442997773,0.24071088529703022,0.12035544264851511,3.9101499198961807,0.5442324197402443
1904,1.7175467088793495,0.6320210442997773,0.20396283310896718,0.10198141655448359,3.6771894631596433,0.5118079256234344
1944,1.7175467088793495,0.6320210442997773,0.1849210385354628,0.0924605192677314,3.4841004018608324,0.48493291335822325
1984,1.7175467088793495,0.6320210442997773,0.16762719799621467,0.08381359899810734,3.3139345578644823,0.46124845855917723
2025,1.7175467088793495,0.6320210442997773,0.18399210379045128,0.09199605189522564,3.402196920600651,0.4735332149567456
2065,1.7175467088793495,0.6320210442997773,0.21056526731139727,0.10528263365569863,3.52603066019111,0.49076895709539703
2105,1.7175467088793495,0.6320210442997773,0.31790751657810784,0.15895375828905392,4.654571960972049,0.6478444594375479
2146,1.7175467088793495,0.6320210442997773,0.40591850221090237,0.20295925110545118,5.505724169460202,0.7663116884396163
2186,1.7175467088793495,0.6320210442997773,0.4526980310698259,0.22634901553491296,5.800087018156365,0.8072824462646251
2226,1.7175467088793495,0.6320210442997773,0.4262500638187119,0.21312503190935594,5.5953299433051145,0.7787834268950073
2266,1.7175467088793495,0.6320210442997773,0.4012796246465157,0.20063981232325784,5.39040933621086,0.7502616463652964
2307,1.7175467088793495,0.6320210442997773,0.38769539811383125,0.19384769905691562,5.218132875091394,0.7262834262918771
2347,1.7175467088793495,0.6320210442997773,0.402153541020876,0.201076770510438,5.283995114678542,0.7354504318426457
2387,1.7175467088793495,0.6320210442997773,0.4493898425110523,0.22469492125552615,5.583885944664018,0.7771905992030927
2428,1.7175467088793495,0.6320210442997773,0.466344158903868,0.233172079451934,5.641845346806815,0.7852576519558195
2468,1.7175467088793495,0.6320210442997773,0.4811567850214586,0.2405783925107293,5.630128805785922,0.7836268905780164
2508,1.7175467088793495,0.6320210442997773,0.5023039094381032,0.2511519547190516,5.685336669806188,0.7913109717615935
2549,1.7175467088793495,0.6320210442997773,0.4811091669468041,0.24055458347340206,5.5041679836595945,0.7660950914340844
2589,1.7175467088793495,0.6320210442997773,0.4632544837340481,0.23162724186702405,5.336060313856707,0.7426971026643472
2629,1.7175467088793495,0.6320210442997773,0.4400964775316521,0.22004823876582605,5.159583698450093,0.7181342860465997
2670,1.7175467088793495,0.6320210442997773,0.4270423351716539,0.21352116758582695,5.016729240234493,0.6982511539268416
2710,1.7175467088793495,0.6320210442997773,0.41031890729129616,0.20515945364564808,4.8718493730186125,0.6780861161861307
2750,1.7175467088793495,0.6320210442997773,0.4241711234641421,0.21208556173207105,4.8847019918584955,0.6798750020330996
2790,1.7175467088793495,0.6320210442997773,0.5044412479192443,0.25222062395962214,5.780356175120919,0.8045362179437987
2831,1.7175467088793495,0.6320210442997773,0.5385157299137141,0.26925786495685705,6.123278461836782,0.8522656988346969
2871,1.7175467088793495,0.6320210442997773,0.532220892942118,0.266110446471059,6.026355861232898,0.8387755712092146
2911,1.7175467088793495,0.6320210442997773,0.5122331899656637,0.25611659498283185,5.864370529876375,0.8162297173026906
2952,1.7175467088793495,0.6320210442997773,0.503635460758829,0.2518177303794145,5.769214362154094,0.8029854498260921
2992,1.7175467088793495,0.6320210442997773,0.503103498097106,0.251551749048553,5.704277983384652,0.7939473097877682
3032,1.7175467088793495,0.6320210442997773,0.47977145119836245,0.23988572559918123,5.544230318237845,0.7716711490622132
3073,1.7175467088793495,0.6320210442997773,0.4654048118667278,0.2327024059333639,5.403513060631162,0.7520854822270833
3113,1.7175467088793495,0.6320210442997773,0.46177743688909456,0.23088871844454728,5.314367273954832,0.73967776687437
3153,1.7175467088793495,0.6320210442997773,0.46020991761760494,0.23010495880880247,5.232748943153515,0.7283177570084721
3193,1.7175467088793495,0.6320210442997773,0.44171263411729067,0.22085631705864534,5.094849067942159,0.7091242262473431
3234,1.7175467088793495,0.6320210442997773,0.4279320976623748,0.2139660488311874,4.968039555502129,0.6914743025321033
3274,1.7175467088793495,0.6320210442997773,0.41731253811400165,0.20865626905700083,4.854170391323318,0.6756254752430261
3314,1.7175467088793495,0.6320210442997773,0.4184483262637489,0.20922416313187445,4.780529847310963,0.6653758499652578
3355,1.7175467088793495,0.6320210442997773,0.41773566998565675,0.20886783499282838,4.711295919313603,0.6557395575125311
3395,1.7175467088793495,0.6320210442997773,0.43887258002522084,0.21943629001261042,4.803451897183667,0.6685662449432487
3435,1.7175467088793495,0.6320210442997773,0.49004187959476514,0.24502093979738257,5.246931316757174,0.730291724161165
3476,1.7175467088793495,0.6320210442997773,0.5102537381077935,0.25512686905389675,5.345172615023346,0.7439653941147818
3516,1.7175467088793495,0.6320210442997773,0.5113270726631955,0.2556635363315978,5.316284747406837,0.7399446495356364
3556,1.7175467088793495,0.6320210442997773,0.4881792530256763,0.24408962651283814,5.180997210158942,0.7211147158334844
3596,1.7175467088793495,0.6320210442997773,0.4800040829994922,0.2400020414997461,5.089472445350766,0.7083758835027196
3637,1.7175467088793495,0.6320210442997773,0.468020458320559,0.2340102291602795,4.974942005643856,0.6924350168831449
3677,1.7175467088793495,0.6320210442997773,0.4662769185144146,0.2331384592572073,4.91409111924853,0.6839655142234755
3717,1.7175467088793495,0.6320210442997773,0.45053300932176005,0.22526650466088002,4.795494162119844,0.6674586512452682
3758,1.7175467088793495,0.6320210442997773,0.4424546682924222,0.2212273341462111,4.694472266133939,0.6533979650758192
3798,1.7175467088793495,0.6320210442997773,0.43632906208537875,0.21816453104268937,4.607120301265999,0.6412399219871782
3838,1.7175467088793495,0.6320210442997773,0.453928968724889,0.2269644843624445,4.707723656582809,0.6552423537659343
3879,1.7175467088793495,0.6320210442997773,0.45564722081778636,0.22782361040889318,4.67207438725409,0.6502805265965925
3919,1.7175467088793495,0.6320210442997773,0.44994088671456556,0.22497044335728278,4.598741922500246,0.6400737811888461
3959,1.7175467088793495,0.6320210442997773,0.44370970905867907,0.22185485452933953,4.519183187968476,0.6290004352832633
4000,1.7175467088793495,0.6320210442997773,0.4645232459336077,0.23226162296680386,4.690329544871985,0.6528213623207098


==> numerics/convex/alpha_0_25/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel,kl,calls
2,0.23949420841467806,0.08812882870868471,4.0517749223968105,2.0258874611984052,88.51947608545088,12.320542600935037,0,100
4,0.07341904444364955,0.027016663302882396,0.04815120846213293,0.024075604231066465,0.5878432686096867,0.08181869520541518,0,300
6,0.0051939584633595715,0.0019112674112973882,0.033719951415380804,0.016859975707690402,0.16006845129944933,0.022279053836658454,0,500
8,0.032718048041656456,0.012039553150918458,0.03718945051053511,0.018594725255267557,0.10877459707442955,0.015139742307798439,0,700
10,0.0006618828106361718,0.00024355894545382672,0.02091178854845304,0.01045589427422652,0.2404885834640907,0.033472292975927846,0,900
12,0.0013387463493432783,0.000492630483578825,0.045757764183996484,0.022878882091998242,0.583265197276737,0.08118149845073401,0,1100
14,0.017485094075820662,0.006434146658340637,0.020979224434921256,0.010489612217460628,0.25591479402032413,0.03561938300327502,0,1300
16,0.035857099240629076,0.013194657933005933,0.0482356566298628,0.0241178283149314,0.45029875753625065,0.06267462563851928,0,1500
18,0.005313354478111432,0.001955202632120546,0.009875774924998613,0.004937887462499306,0.06205427898129991,0.00863699630374421,0,1700
20,0.011821667805689717,0.0043501249737726445,0.00644808991794208,0.00322404495897104,0.037850170333262975,0.005268158564262685,0,1900
26,0.0025276816691337523,0.0009301336609504339,0.012157020743688981,0.006078510371844491,0.14650944810547537,0.020391850207975574,0,2500
31,0.000258355693895318,9.50694584388055e-05,0.011264149557807916,0.005632074778903958,0.11364205488531981,0.015817217186427823,0,3000


==> numerics/convex/alpha_0_5/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,0.41156083376009606,0.20578041688004803,3.1916647045676294,0.44423038521563707
11,1.7175467088793495,0.6320210442997773,0.3564571642608607,0.17822858213043036,3.3201573039375445,0.46211456861177125
12,1.7175467088793495,0.6320210442997773,0.31238025916943657,0.15619012958471828,3.4511467731025474,0.4803462776829294
13,1.7175467088793495,0.6320210442997773,0.28089631180624963,0.14044815590312482,3.5655251967165595,0.49626598601247124
15,1.7175467088793495,0.6320210442997773,0.27049085422997515,0.13524542711498758,3.750063382072967,0.5219508485390871
17,1.7175467088793495,0.6320210442997773,0.2843821638780494,0.1421910819390247,3.959677603419137,0.5511259076115592
19,1.7175467088793495,0.6320210442997773,0.3260642918947538,0.1630321459473769,4.182131808966321,0.5820880939845953
21,1.7175467088793495,0.6320210442997773,0.39521295565129383,0.19760647782564691,4.413554678649814,0.614298579754006
23,1.7175467088793495,0.6320210442997773,0.46112178708604823,0.23056089354302411,4.605769868343172,0.6410519626013891
26,1.7175467088793495,0.6320210442997773,0.538954813207866,0.269477406603933,4.821018425070272,0.6710112340546676
29,1.7175467088793495,0.6320210442997773,0.6186909141562461,0.30934545707812305,5.005065553071137,0.6966277489889116
32,1.7175467088793495,0.6320210442997773,0.6662152247076591,0.3331076123538296,5.1229710727758135,0.7130383745669995
36,1.7175467088793495,0.6320210442997773,0.699649166838045,0.3498245834190225,5.215349416704297,0.7258960119153725
40,1.7175467088793495,0.6320210442997773,0.626160541300633,0.3130802706503165,5.021285377908087,0.6988852978552246
45,1.7175467088793495,0.6320210442997773,0.5674924811433232,0.2837462405716616,4.859997435664559,0.6764365097319165
50,1.7175467088793495,0.6320210442997773,0.5888994889072126,0.2944497444536063,4.948986306257225,0.6888223847916337
56,1.7175467088793495,0.6320210442997773,0.5950799592372273,0.29753997961861367,5.002495744712111,0.6962700713933837
62,1.7175467088793495,0.6320210442997773,0.5906967972620366,0.2953483986310183,5.019618416880323,0.6986532826506063
70,1.7175467088793495,0.6320210442997773,0.6033052424565122,0.3016526212282561,5.081127223601115,0.7072143576484368
78,1.7175467088793495,0.6320210442997773,0.5964596625265757,0.29822983126328784,5.077362114209171,0.706690312627928
87,1.7175467088793495,0.6320210442997773,0.5929999569119843,0.29649997845599213,5.073382759636605,0.706136447990408
97,1.7175467088793495,0.6320210442997773,0.6033430719302777,0.30167153596513885,5.073510986938944,0.7061542952485588
108,1.7175467088793495,0.6320210442997773,0.5537034930099075,0.27685174650495376,4.841060199403183,0.673800739205247
120,1.7175467088793495,0.6320210442997773,0.659078461904527,0.3295392309522635,5.041318419651241,0.7016735875643118
134,1.7175467088793495,0.6320210442997773,0.7696705712101001,0.38483528560505004,5.252979115746457,0.7311334842842978
149,1.7175467088793495,0.6320210442997773,0.7779486132602578,0.3889743066301289,5.305803168664827,0.7384857758151082
166,1.7175467088793495,0.6320210442997773,0.7643184919673253,0.38215924598366263,5.31203071588536,0.7393525541132066
185,1.7175467088793495,0.6320210442997773,0.6721883152564995,0.33609415762824973,5.003738228963044,0.6964430059928818
207,1.7175467088793495,0.6320210442997773,0.7048967838954121,0.35244839194770605,5.054786432631717,0.7035481267619422
230,1.7175467088793495,0.6320210442997773,0.7100210855182438,0.3550105427591219,5.080619771766458,0.7071437281980232
257,1.7175467088793495,0.6320210442997773,0.600818519852758,0.300409259926379,4.151690733778595,0.5778511669234071
286,1.7175467088793495,0.6320210442997773,0.43495184024593986,0.21747592012296993,3.0913258076770984,0.430264761961414
319,1.7175467088793495,0.6320210442997773,0.5015018128956931,0.25075090644784653,3.2364871707551797,0.45046897957434734
355,1.7175467088793495,0.6320210442997773,0.5404675004686471,0.27023375023432356,3.275132257968163,0.4558477782792198
396,1.7175467088793495,0.6320210442997773,0.43896089599284555,0.21948044799642277,2.919908109338383,0.4064060683909999
441,1.7175467088793495,0.6320210442997773,0.37777948690298696,0.18888974345149348,2.7463241336109365,0.3822458624977209
492,1.7175467088793495,0.6320210442997773,0.2511664844554554,0.1255832422277277,1.2976130320678965,0.18060767356652582
548,1.7175467088793495,0.6320210442997773,0.23545601919127487,0.11772800959563744,0.7683750333807986,0.10694592592396714
611,1.7175467088793495,0.6320210442997773,0.3457109552380434,0.1728554776190217,2.193036806617549,0.3052368201464194
680,1.7175467088793495,0.6320210442997773,0.2763714496656978,0.1381857248328489,1.6768343019391267,0.23338941174715996
758,1.7175467088793495,0.6320210442997773,0.19991831254350292,0.09995915627175146,1.1652028535849766,0.16217822372182256
845,1.7175467088793495,0.6320210442997773,0.11491077469941825,0.057455387349709126,0.6425895673877794,0.08943853364286691
942,1.7175467088793495,0.6320210442997773,0.06221868114613125,0.031109340573065625,0.3899690400569556,0.05427766163493093
1049,1.7175467088793495,0.6320210442997773,0.058492446096272556,0.029246223048136278,0.5918524940539531,0.08237671740648597
1169,1.7175467088793495,0.6320210442997773,0.14524709395214552,0.07262354697607276,1.0255336860552768,0.1427384348224209
1303,1.7175467088793495,0.6320210442997773,0.20835785058721196,0.10417892529360598,1.3904568239573036,0.19353009407544924
1452,1.7175467088793495,0.6320210442997773,0.12576857083115314,0.06288428541557657,0.983913352341829,0.13694552780061864
1618,1.7175467088793495,0.6320210442997773,0.09742701806183654,0.04871350903091827,0.6532969587373648,0.09092883698741115
1803,1.7175467088793495,0.6320210442997773,0.16704293634167364,0.08352146817083682,0.9938445298681605,0.13832779418087263
2009,1.7175467088793495,0.6320210442997773,0.2020223618978386,0.1010111809489193,1.3055899763500978,0.181717940890739
2239,1.7175467088793495,0.6320210442997773,0.16426570282123376,0.08213285141061688,1.1372720126868965,0.15829068246669198
2495,1.7175467088793495,0.6320210442997773,0.06547713415752224,0.03273856707876112,0.15618533194636863,0.021738583653938864
2780,1.7175467088793495,0.6320210442997773,0.08962430795787361,0.04481215397893681,0.25174876148692776,0.0350395356795624
3098,1.7175467088793495,0.6320210442997773,0.09211459033245717,0.046057295166228585,0.29953441575858725,0.04169056001006339
3452,1.7175467088793495,0.6320210442997773,0.06324093400385607,0.03162046700192803,0.18650613692895837,0.0259587709618938
3846,1.7175467088793495,0.6320210442997773,0.06604292271665188,0.03302146135832594,0.25438059717279154,0.03540584652007217
4286,1.7175467088793495,0.6320210442997773,0.11994380921739901,0.05997190460869951,0.5880985630866957,0.08185422824988028
4776,1.7175467088793495,0.6320210442997773,0.11872250576270679,0.059361252881353396,0.736853743447623,0.10255864966983276
5322,1.7175467088793495,0.6320210442997773,0.1128922413861915,0.05644612069309575,0.6046818493348914,0.08416236532569356
5930,1.7175467088793495,0.6320210442997773,0.1445625109988282,0.0722812554994141,0.8173073553361564,0.11375654866908688
6608,1.7175467088793495,0.6320210442997773,0.14120810972687267,0.07060405486343634,0.944462676285346,0.13145460358276195
7364,1.7175467088793495,0.6320210442997773,0.1538958888319202,0.0769479444159601,0.961196061977037,0.1337836321806418
8206,1.7175467088793495,0.6320210442997773,0.22894858179043812,0.11447429089521906,1.7854205226048319,0.24850293497107612
9143,1.7175467088793495,0.6320210442997773,0.1858369305099329,0.09291846525496646,1.5358973610432198,0.21377316839437216
10189,1.7175467088793495,0.6320210442997773,0.16805557275482208,0.08402778637741104,1.327699188850379,0.1847952014725785
11353,1.7175467088793495,0.6320210442997773,0.17590999104870378,0.08795499552435189,1.1967504641813507,0.1665691634053689
12651,1.7175467088793495,0.6320210442997773,0.18015672488021794,0.09007836244010897,1.3495384718411638,0.18783489203968143
14097,1.7175467088793495,0.6320210442997773,0.13480787284276474,0.06740393642138237,1.0349682647625928,0.144051582324256
15708,1.7175467088793495,0.6320210442997773,0.1164868166004675,0.05824340830023375,0.8357676516760337,0.11632593653195433
17504,1.7175467088793495,0.6320210442997773,0.1030148177635025,0.05150740888175125,0.6279456114317585,0.08740032136257501
19505,1.7175467088793495,0.6320210442997773,0.06051915256546277,0.030259576282731383,0.43794859798498575,0.06095567435673787
21734,1.7175467088793495,0.6320210442997773,0.10991563260559153,0.05495781630279577,0.8034575712164522,0.11182887283088097
24218,1.7175467088793495,0.6320210442997773,0.09774001113575512,0.04887000556787756,0.8833467014810166,0.12294820471470343
26987,1.7175467088793495,0.6320210442997773,0.05673384699687711,0.028366923498438557,0.5871137033661319,0.08171715100225359
30071,1.7175467088793495,0.6320210442997773,0.057452450593143266,0.028726225296571633,0.5736117619508309,0.07983788949101327
33508,1.7175467088793495,0.6320210442997773,0.017052908410889637,0.008526454205444818,0.27382130600835347,0.03811169264561519
37339,1.7175467088793495,0.6320210442997773,0.025055515431249082,0.012527757715624541,0.3321382303791995,0.046228506965357956
41606,1.7175467088793495,0.6320210442997773,0.029111060610594913,0.014555530305297456,0.4184110754248651,0.058236353257431685
46362,1.7175467088793495,0.6320210442997773,0.03488656926029475,0.017443284630147375,0.43529530354757506,0.06058637678975515
51661,1.7175467088793495,0.6320210442997773,0.03744037059649726,0.01872018529824863,0.4324484663960041,0.060190141069042156
57566,1.7175467088793495,0.6320210442997773,0.012155535645421057,0.006077767822710529,0.2281215082132846,0.031750987290279205
64146,1.7175467088793495,0.6320210442997773,0.010853755416069847,0.005426877708034923,0.2023011754941161,0.0281571961461728
71478,1.7175467088793495,0.6320210442997773,0.021283030448019536,0.010641515224009768,0.07103618036711884,0.00988713812060894
79648,1.7175467088793495,0.6320210442997773,0.017730879940454077,0.008865439970227039,0.048949443167305116,0.006813005753136788
88752,1.7175467088793495,0.6320210442997773,0.020664138683532597,0.010332069341766299,0.029892902182129043,0.004160629853310195
98896,1.7175467088793495,0.6320210442997773,0.01609357211305273,0.008046786056526365,0.03674868276795928,0.0051148485236607285
110200,1.7175467088793495,0.6320210442997773,0.005929910950181063,0.0029649554750905316,0.06068883879094366,0.008446948138320441
122796,1.7175467088793495,0.6320210442997773,0.006258674970215993,0.0031293374851079966,0.022356995172306594,0.0031117480991798997
136832,1.7175467088793495,0.6320210442997773,0.007962829489438581,0.0039814147447192905,0.0205474076841678,0.0028598814962166054
152472,1.7175467088793495,0.6320210442997773,0.01112504785297848,0.00556252392648924,0.0387118400913646,0.005388089673574496
169899,1.7175467088793495,0.6320210442997773,0.016512292782869958,0.008256146391434979,0.09114252750545224,0.012685630807437443
189319,1.7175467088793495,0.6320210442997773,0.01193538957456907,0.005967694787284535,0.08507140028435067,0.011840623755079027
210958,1.7175467088793495,0.6320210442997773,0.019743728128536215,0.009871864064268107,0.10283209055687827,0.014312637268957634
235071,1.7175467088793495,0.6320210442997773,0.021598685150268977,0.010799342575134489,0.12128675495730884,0.016881241252921283
261939,1.7175467088793495,0.6320210442997773,0.022015691914778354,0.011007845957389177,0.1211453302272927,0.016861557116863952
291879,1.7175467088793495,0.6320210442997773,0.023227718708980227,0.011613859354490113,0.1611635732135875,0.022431477877028195
325241,1.7175467088793495,0.6320210442997773,0.024326318139382817,0.012163159069691409,0.1875258940675526,0.026100705390612395
362416,1.7175467088793495,0.6320210442997773,0.023299620627367974,0.011649810313683987,0.15834109674354083,0.022038632786578517
403840,1.7175467088793495,0.6320210442997773,0.025514998831332993,0.012757499415666496,0.17988360193254416,0.02503701647172104
450000,1.7175467088793495,0.6320210442997773,0.023452209819794154,0.011726104909897077,0.1867054106591584,0.025986506784457943


==> numerics/convex/alpha_0_5/mc_small.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,0.7388983848514482,0.3694491924257241,5.460966829232865,0.7600821586077503
50,1.7175467088793495,0.6320210442997773,1.4951968810500988,0.7475984405250494,12.054220765159043,1.677761177832227
90,1.7175467088793495,0.6320210442997773,0.9138580589590141,0.45692902947950703,5.633350536151476,0.7840753056384402
130,1.7175467088793495,0.6320210442997773,0.6137897585165418,0.3068948792582709,3.4103227732215116,0.47466420801964615
171,1.7175467088793495,0.6320210442997773,0.4995152251102358,0.2497576125551179,2.742280192609997,0.38168300842784764
211,1.7175467088793495,0.6320210442997773,0.2326902196262909,0.11634510981314546,1.1562041755177093,0.16092574685025995
251,1.7175467088793495,0.6320210442997773,0.31388061738879386,0.15694030869439693,1.3987199155802363,0.1946801886857867
292,1.7175467088793495,0.6320210442997773,0.50237173303365,0.251185866516825,2.7549686318658013,0.38344904301485316
332,1.7175467088793495,0.6320210442997773,0.3622694929241766,0.1811347464620883,2.1034314596452917,0.2927651411051026
372,1.7175467088793495,0.6320210442997773,0.2434765037229819,0.12173825186149095,1.7224894149124454,0.239743897666115
413,1.7175467088793495,0.6320210442997773,0.2617131711390722,0.1308565855695361,1.8554823613624412,0.258254459802512
453,1.7175467088793495,0.6320210442997773,0.3115737025125009,0.15578685125625044,2.028046280179778,0.2822726895435117
493,1.7175467088793495,0.6320210442997773,0.3317864924614598,0.1658932462307299,2.1358169132446587,0.29727269558200026
533,1.7175467088793495,0.6320210442997773,0.36652572416705426,0.18326286208352713,2.32538194931772,0.32365721801558717
574,1.7175467088793495,0.6320210442997773,0.3305918759864452,0.1652959379932226,2.2739915533832025,0.3165044693732552
614,1.7175467088793495,0.6320210442997773,0.28456501050645744,0.14228250525322872,2.2269834946094926,0.3099616743148021
654,1.7175467088793495,0.6320210442997773,0.3096695902270695,0.15483479511353476,2.355076521048657,0.32779024333618845
695,1.7175467088793495,0.6320210442997773,0.2996255929917898,0.1498127964958949,2.3133208621988097,0.3219785011474634
735,1.7175467088793495,0.6320210442997773,0.3160974019797652,0.1580487009898826,2.3916988470039158,0.3328875049449392
775,1.7175467088793495,0.6320210442997773,0.24872753514368093,0.12436376757184046,2.157182660709154,0.30024647732448395
816,1.7175467088793495,0.6320210442997773,0.20919112374456247,0.10459556187228124,2.105505772012744,0.2930538533187421
856,1.7175467088793495,0.6320210442997773,0.18075951827488163,0.09037975913744081,2.109453497102297,0.29360331562120384
896,1.7175467088793495,0.6320210442997773,0.1153156680247556,0.0576578340123778,1.5478112536847706,0.215431398066806
936,1.7175467088793495,0.6320210442997773,0.07084014321083602,0.03542007160541801,0.6424892252336099,0.08942456756624981
977,1.7175467088793495,0.6320210442997773,0.0632938526009218,0.0316469263004609,0.6621185808379864,0.09215667040562002
1017,1.7175467088793495,0.6320210442997773,0.08151167942960161,0.040755839714800804,0.7714152577580359,0.1073690781568158
1057,1.7175467088793495,0.6320210442997773,0.11025648406244948,0.05512824203122474,0.9447472704811748,0.13149421469512668
1098,1.7175467088793495,0.6320210442997773,0.09508177482234512,0.04754088741117256,0.9360807954822111,0.13028797535496614
1138,1.7175467088793495,0.6320210442997773,0.08079643405119612,0.04039821702559806,0.8348710419703854,0.11620114232209945
1178,1.7175467088793495,0.6320210442997773,0.0666045196987543,0.03330225984937715,0.7526593342145729,0.10475854355746907
1219,1.7175467088793495,0.6320210442997773,0.10774718712503056,0.05387359356251528,0.9189817815137158,0.1279080569533992
1259,1.7175467088793495,0.6320210442997773,0.13275988317228524,0.06637994158614262,1.0509147413225115,0.14627108533624436
1299,1.7175467088793495,0.6320210442997773,0.16822275297526684,0.08411137648763342,1.212108272126032,0.16870673284666074
1340,1.7175467088793495,0.6320210442997773,0.20691011633972364,0.10345505816986182,1.365464065900231,0.19005148853038506
1380,1.7175467088793495,0.6320210442997773,0.23846217089635158,0.11923108544817579,1.484229383638599,0.206581784702683
1420,1.7175467088793495,0.6320210442997773,0.23884939204387431,0.11942469602193716,1.5292036332081895,0.21284150496167242
1460,1.7175467088793495,0.6320210442997773,0.20922960961163686,0.10461480480581843,1.4319819376037959,0.1993097479359895
1501,1.7175467088793495,0.6320210442997773,0.16869876325974537,0.08434938162987268,1.1711120820884084,0.16300069697556066
1541,1.7175467088793495,0.6320210442997773,0.1617776128314309,0.08088880641571546,1.189546484686271,0.16556648082984493
1581,1.7175467088793495,0.6320210442997773,0.14267193458554897,0.07133596729277449,1.1066135601269405,0.15402349983584304
1622,1.7175467088793495,0.6320210442997773,0.142969900833709,0.0714849504168545,1.1240939650927504,0.15645650196810776
1662,1.7175467088793495,0.6320210442997773,0.14920857813391264,0.07460428906695632,1.1631392172125603,0.1618909974416461
1702,1.7175467088793495,0.6320210442997773,0.1760502774548734,0.0880251387274367,1.27897265832994,0.17801322171375902
1743,1.7175467088793495,0.6320210442997773,0.19388983951056005,0.09694491975528002,1.370941821503289,0.19081390742676257
1783,1.7175467088793495,0.6320210442997773,0.19648564439557348,0.09824282219778674,1.381991118663269,0.19235179877440806
1823,1.7175467088793495,0.6320210442997773,0.17913727495792844,0.08956863747896422,1.0309116454840466,0.1434869636341402
1863,1.7175467088793495,0.6320210442997773,0.2003282974889622,0.1001641487444811,1.1227496174540421,0.1562693895597923
1904,1.7175467088793495,0.6320210442997773,0.1876730608435666,0.0938365304217833,1.073974336827155,0.14948062453980937
1944,1.7175467088793495,0.6320210442997773,0.1762132665786269,0.08810663328931345,0.9863108328632062,0.1372792200252543
1984,1.7175467088793495,0.6320210442997773,0.18325186435036578,0.09162593217518289,1.0455948320058517,0.14553063620270287
2025,1.7175467088793495,0.6320210442997773,0.1932998623105294,0.0966499311552647,1.106625927953637,0.15402522124611834
2065,1.7175467088793495,0.6320210442997773,0.201945196012796,0.100972598006398,1.1459114255752447,0.15949315517942256
2105,1.7175467088793495,0.6320210442997773,0.2286556468925838,0.1143278234462919,1.2594583783875892,0.17529713562752627
2146,1.7175467088793495,0.6320210442997773,0.2487449372960286,0.1243724686480143,1.3509468041444435,0.1880309101241319
2186,1.7175467088793495,0.6320210442997773,0.24824847451088175,0.12412423725544088,1.377367774277598,0.19170830071068853
2226,1.7175467088793495,0.6320210442997773,0.26220098550791093,0.13110049275395547,1.4513349431778406,0.20200338712338117
2266,1.7175467088793495,0.6320210442997773,0.2908984613648611,0.14544923068243054,1.5867887716924047,0.22085646599906752
2307,1.7175467088793495,0.6320210442997773,0.30460842879213057,0.15230421439606528,1.6540885411783648,0.23022355348820328
2347,1.7175467088793495,0.6320210442997773,0.3123324059798573,0.15616620298992864,1.6993027860529106,0.23651667738342605
2387,1.7175467088793495,0.6320210442997773,0.3258289001140043,0.16291445005700214,1.7579972100588095,0.2446860338163984
2428,1.7175467088793495,0.6320210442997773,0.33982791973487475,0.16991395986743738,1.8109415441186854,0.2520550666226155
2468,1.7175467088793495,0.6320210442997773,0.350522774166781,0.1752613870833905,1.8632649627736344,0.25933767760353177
2508,1.7175467088793495,0.6320210442997773,0.3588285279156728,0.1794142639578364,1.921982351983198,0.2675102304378228
2549,1.7175467088793495,0.6320210442997773,0.36635112896939775,0.18317556448469888,1.9601935929398293,0.2728286444508735
2589,1.7175467088793495,0.6320210442997773,0.3748097850375393,0.18740489251876966,2.0019741763099135,0.278643855747494
2629,1.7175467088793495,0.6320210442997773,0.3728417660671469,0.18642088303357346,2.02333706847897,0.2816172400769942
2670,1.7175467088793495,0.6320210442997773,0.36872816528643937,0.18436408264321968,2.031205425672318,0.28271239375714513
2710,1.7175467088793495,0.6320210442997773,0.36977956803509104,0.18488978401754552,2.0514661542998103,0.2855323739605981
2750,1.7175467088793495,0.6320210442997773,0.3662924085980237,0.18314620429901185,2.032768033021983,0.28292988454303153
2790,1.7175467088793495,0.6320210442997773,0.37229266621125734,0.18614633310562867,2.0682860831471013,0.28787344802782033
2831,1.7175467088793495,0.6320210442997773,0.36339320467358255,0.18169660233679127,2.0639427425994046,0.28726892216961697
2871,1.7175467088793495,0.6320210442997773,0.3584418583792982,0.1792209291896491,2.063292774573092,0.28717845666855935
2911,1.7175467088793495,0.6320210442997773,0.3646166922304708,0.1823083461152354,2.097336559316475,0.29191682520367146
2952,1.7175467088793495,0.6320210442997773,0.35060902681250355,0.17530451340625178,2.061374744972252,0.286911496599973
2992,1.7175467088793495,0.6320210442997773,0.323609117460318,0.161804558730159,1.8268168377233562,0.25426466206768894
3032,1.7175467088793495,0.6320210442997773,0.32850617725359005,0.16425308862679502,1.8473824378594699,0.2571270756719695
3073,1.7175467088793495,0.6320210442997773,0.32964515492025603,0.16482257746012802,1.8722038304913393,0.2605818297990756
3113,1.7175467088793495,0.6320210442997773,0.32596790758716165,0.16298395379358083,1.8846507270008872,0.26231424536994136
3153,1.7175467088793495,0.6320210442997773,0.32844958392275797,0.16422479196137899,1.9118946116134992,0.26610617293016126
3193,1.7175467088793495,0.6320210442997773,0.3316425503766848,0.1658212751883424,1.944257333466088,0.2706105634993296
3234,1.7175467088793495,0.6320210442997773,0.3338886848563345,0.16694434242816725,1.9742462184866933,0.2747845526799054
3274,1.7175467088793495,0.6320210442997773,0.3414433358179509,0.17072166790897544,2.0135786327843963,0.280259016689212
3314,1.7175467088793495,0.6320210442997773,0.35215901750007966,0.17607950875003983,2.0588315964151565,0.28655752963672576
3355,1.7175467088793495,0.6320210442997773,0.3636676070077357,0.18183380350386785,2.1061468687325675,0.2931430840710828
3395,1.7175467088793495,0.6320210442997773,0.37553716576340396,0.18776858288170198,2.152850848270072,0.2996435560007805
3435,1.7175467088793495,0.6320210442997773,0.3885969820129492,0.1942984910064746,2.1951257925656606,0.30552757469563996
3476,1.7175467088793495,0.6320210442997773,0.39098290913019773,0.19549145456509887,2.22485732937588,0.30966574498381433
3516,1.7175467088793495,0.6320210442997773,0.3867306435640283,0.19336532178201415,2.220509025832017,0.30906052835327025
3556,1.7175467088793495,0.6320210442997773,0.3722568685841234,0.1861284342920617,2.1668295326772933,0.30158917276627
3596,1.7175467088793495,0.6320210442997773,0.3637215059219234,0.1818607529609617,2.162829999109032,0.30103249952450717
3637,1.7175467088793495,0.6320210442997773,0.34960873004700316,0.17480436502350158,2.0776825164464947,0.28918128627858297
3677,1.7175467088793495,0.6320210442997773,0.35089520038986116,0.17544760019493058,2.1007473976863515,0.29239156117477466
3717,1.7175467088793495,0.6320210442997773,0.3467013467934618,0.1733506733967309,2.1099636982411947,0.2936743277322648
3758,1.7175467088793495,0.6320210442997773,0.33381944135948827,0.16690972067974413,2.068835852174662,0.28794996737728185
3798,1.7175467088793495,0.6320210442997773,0.3372166273848661,0.16860831369243304,2.0999790979563837,0.2922846257299216
3838,1.7175467088793495,0.6320210442997773,0.3285449202806482,0.1642724601403241,2.0650344954378586,0.2874208772867358
3879,1.7175467088793495,0.6320210442997773,0.3291250616673508,0.1645625308336754,2.086614734047006,0.29042451288062116
3919,1.7175467088793495,0.6320210442997773,0.33208482764301583,0.16604241382150792,2.108628840216347,0.2934885361314937
3959,1.7175467088793495,0.6320210442997773,0.3291792001983255,0.16458960009916274,2.1023677622697203,0.29261709087469256
4000,1.7175467088793495,0.6320210442997773,0.32565201082876855,0.16282600541438427,2.0959064211164895,0.29171777207550864


==> numerics/convex/alpha_0_5/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel,kl,calls
2,0.43149466053661456,0.1587809545744855,3.3312522495570516,1.6656261247785258,70.82822775926542,9.858194332446882,0,100
4,0.14074536200093313,0.05179133132875317,0.031209727941535887,0.015604863970767944,0.26256662469187997,0.036545214998529904,0,300
6,0.0013733344267476966,0.0005053581681817813,0.012108424966219233,0.006054212483109616,0.15493061046201112,0.021563945820730134,0,500
8,0.005944961315597297,0.002187620656591715,0.0021196237218699,0.00105981186093495,0.03164858288511179,0.0044049934651537335,0,700
10,0.002571029290722393,0.0009460846734747104,0.0013912784395612738,0.0006956392197806369,0.0017579875571096218,0.0002446846902751016,0,900
12,0.005524257289546419,0.002032810428426634,0.0030314389097314608,0.0015157194548657304,0.011215970405801527,0.0015610896867725228,0,1100
14,0.005138356030019775,0.0018908068859426188,0.0006846112539660403,0.00034230562698302013,0.00546191413645069,0.0007602140091275402,0,1300
16,0.00019261366254275103,7.087777439607662e-05,6.585099628254958e-05,3.292549814127479e-05,0.02334342094569156,0.0032490433171488554,0,1500
18,0.007200044731984434,0.0026494649414705216,0.0007627231743147353,0.00038136158715736763,0.0041552259992214315,0.0005783432212194814,0,1700
20,0.00018558578818295146,6.82916645283652e-05,3.88677540163176e-05,1.94338770081588e-05,0.00042518003632442875,5.91784879696461e-05,0,1900
26,0.0009937995187003779,0.0003656973090667489,0.0009654168079309579,0.00048270840396547895,0.0039347355474343695,0.0005476543590111294,0,2500
31,0.0009982508666768197,0.0003673353114465783,0.0003847882510030059,0.00019239412550150296,0.002370220002866224,0.0003298979818939688,0,3000


==> numerics/convex/alpha_0_75/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,3.3195904834213708,1.6597952417106854,20.944181665230406,2.9151063004382824
11,1.7175467088793495,0.6320210442997773,3.1577118308503107,1.5788559154251554,19.439747024256523,2.7057122562784612
12,1.7175467088793495,0.6320210442997773,2.8123321010257634,1.4061660505128817,17.323657755757033,2.411185343864725
13,1.7175467088793495,0.6320210442997773,2.6027972972440785,1.3013986486220392,15.81327956174129,2.200964049006058
15,1.7175467088793495,0.6320210442997773,2.180043438959838,1.090021719479919,13.079641266902279,1.8204838591481889
17,1.7175467088793495,0.6320210442997773,1.9137444242794246,0.9568722121397123,11.129165504069604,1.5490077864150724
19,1.7175467088793495,0.6320210442997773,1.785572458248843,0.8927862291244215,9.91888683330237,1.3805557057927655
21,1.7175467088793495,0.6320210442997773,1.6960473817280166,0.8480236908640083,8.994560032387927,1.251903704770313
23,1.7175467088793495,0.6320210442997773,1.6231494990883621,0.8115747495441811,8.229103171713513,1.1453639433734741
26,1.7175467088793495,0.6320210442997773,1.734391204258171,0.8671956021290855,8.688307181727922,1.2092780424858685
29,1.7175467088793495,0.6320210442997773,1.790075095988953,0.8950375479944765,8.852689725736914,1.2321575513338172
32,1.7175467088793495,0.6320210442997773,1.8044883926344841,0.9022441963172421,8.857645081726833,1.2328472602801024
36,1.7175467088793495,0.6320210442997773,1.5186430068343753,0.7593215034171876,7.343954552822473,1.0221649396121053
40,1.7175467088793495,0.6320210442997773,1.2814398910589564,0.6407199455294782,6.128956608459446,0.8530560090630511
45,1.7175467088793495,0.6320210442997773,1.1170354897086565,0.5585177448543283,5.092501825908162,0.7087975264434868
50,1.7175467088793495,0.6320210442997773,0.9844840437273358,0.4922420218636679,4.291472266579346,0.597306595331424
56,1.7175467088793495,0.6320210442997773,0.8046185070004869,0.40230925350024344,3.5152040673508345,0.48926206274614864
62,1.7175467088793495,0.6320210442997773,0.6729724343405563,0.33648621717027816,2.952954201509252,0.4110055735438838
70,1.7175467088793495,0.6320210442997773,0.53452387466435,0.267261937332175,2.3887025648233644,0.3324704687865431
78,1.7175467088793495,0.6320210442997773,0.4054002639632469,0.20270013198162345,2.0277217492969437,0.28222751986171857
87,1.7175467088793495,0.6320210442997773,0.4175005506121849,0.20875027530609244,1.7205457507803343,0.23947336966707367
97,1.7175467088793495,0.6320210442997773,0.47522787501439534,0.23761393750719767,1.6855793731041937,0.2346065904585817
108,1.7175467088793495,0.6320210442997773,0.3585950389920206,0.1792975194960103,1.1026015934877835,0.15346509610282108
120,1.7175467088793495,0.6320210442997773,0.35197793161819724,0.17598896580909862,0.9524524692491539,0.1325666592448201
134,1.7175467088793495,0.6320210442997773,0.2898522200996333,0.14492611004981665,0.9853016666323643,0.1371387596871643
149,1.7175467088793495,0.6320210442997773,0.24315768188133224,0.12157884094066612,1.2131672035039203,0.16885411972387346
166,1.7175467088793495,0.6320210442997773,0.2800503981558286,0.1400251990779143,1.6329659885094505,0.22728362070158542
185,1.7175467088793495,0.6320210442997773,0.28646093339434975,0.14323046669717487,1.9409250948827323,0.27014676740339383
207,1.7175467088793495,0.6320210442997773,0.19729485561050478,0.09864742780525239,1.8682701052018378,0.2600343160523506
230,1.7175467088793495,0.6320210442997773,0.1711248923925359,0.08556244619626795,1.9439692452225654,0.27057046606954227
257,1.7175467088793495,0.6320210442997773,0.2799646146648857,0.13998230733244285,2.1808494428659073,0.3035405275231978
286,1.7175467088793495,0.6320210442997773,0.34288433944827607,0.17144216972413803,2.5136454050543757,0.34986058058817643
319,1.7175467088793495,0.6320210442997773,0.28265517988184485,0.14132758994092243,1.4259015264774346,0.19846344870754382
355,1.7175467088793495,0.6320210442997773,0.316803138693147,0.1584015693465735,1.7063045059344002,0.23749120854757833
396,1.7175467088793495,0.6320210442997773,0.26929624141879555,0.13464812070939777,1.149392062078255,0.15997760597161106
441,1.7175467088793495,0.6320210442997773,0.21755030191689584,0.10877515095844792,0.8035079865207682,0.11183588986184446
492,1.7175467088793495,0.6320210442997773,0.319874211901941,0.1599371059509705,1.194729409441059,0.16628786383009184
548,1.7175467088793495,0.6320210442997773,0.3785215473195711,0.18926077365978555,1.4867967938290108,0.20693912851021423
611,1.7175467088793495,0.6320210442997773,0.34938712665497695,0.17469356332748848,1.5806417687197867,0.22000089821510205
680,1.7175467088793495,0.6320210442997773,0.2655031018135276,0.1327515509067638,1.3570735452950056,0.1888836577757056
758,1.7175467088793495,0.6320210442997773,0.2786000797152965,0.13930003985764824,1.6426456093145259,0.22863087427519113
845,1.7175467088793495,0.6320210442997773,0.22584335939741182,0.11292167969870591,1.3299311843263726,0.18510586073721902
942,1.7175467088793495,0.6320210442997773,0.15161850229978505,0.07580925114989252,1.433178784759339,0.1994763305573376
1049,1.7175467088793495,0.6320210442997773,0.1777939196297549,0.08889695981487745,1.3630779676322125,0.18971938053945253
1169,1.7175467088793495,0.6320210442997773,0.13589121190383696,0.06794560595191848,0.9079071823371655,0.12636664395620464
1303,1.7175467088793495,0.6320210442997773,0.16192675721991914,0.08096337860995957,1.0796291449969289,0.15026768641632296
1452,1.7175467088793495,0.6320210442997773,0.3037522371916235,0.15187611859581174,2.571031491841545,0.3578478367065899
1618,1.7175467088793495,0.6320210442997773,0.25165922604643104,0.12582961302321552,2.0918781857865754,0.2911571039922397
1803,1.7175467088793495,0.6320210442997773,0.2674379953598736,0.1337189976799368,2.066237941642797,0.2875883783937416
2009,1.7175467088793495,0.6320210442997773,0.21967063543515672,0.10983531771757836,1.770969890482536,0.24649163037974167
2239,1.7175467088793495,0.6320210442997773,0.29222504661375237,0.14611252330687619,2.3653792979916153,0.3292242306104818
2495,1.7175467088793495,0.6320210442997773,0.17170839676041533,0.08585419838020766,1.846952404249739,0.25706722164161566
2780,1.7175467088793495,0.6320210442997773,0.09113389571843031,0.045566947859215154,1.1281837823351426,0.15702574130156574
3098,1.7175467088793495,0.6320210442997773,0.07696681446573315,0.03848340723286658,1.0688133341510924,0.14876229275401584
3452,1.7175467088793495,0.6320210442997773,0.016217177247180362,0.008108588623590181,0.5727255010674458,0.07971453567722943
3846,1.7175467088793495,0.6320210442997773,0.024940666453700057,0.012470333226850028,0.5917867892744457,0.08236757231694404
4286,1.7175467088793495,0.6320210442997773,0.044455292986771665,0.022227646493385832,0.1021876441950925,0.01422294029823975
4776,1.7175467088793495,0.6320210442997773,0.023271320067837272,0.011635660033918636,0.16383629361187046,0.022803479237447966
5322,1.7175467088793495,0.6320210442997773,0.03820738189634773,0.019103690948173865,0.07970681287487177,0.011093956121719775
5930,1.7175467088793495,0.6320210442997773,0.007085316315965268,0.003542658157982634,0.2666689058769391,0.03711618912012033
6608,1.7175467088793495,0.6320210442997773,0.07166186027502738,0.03583093013751369,0.8576032193446638,0.1193651099836505
7364,1.7175467088793495,0.6320210442997773,0.050628267327280936,0.025314133663640468,0.7389000805529338,0.10284346815946681
8206,1.7175467088793495,0.6320210442997773,0.038276172882764616,0.019138086441382308,0.4323238114942829,0.06017279103382969
9143,1.7175467088793495,0.6320210442997773,0.04627935160912922,0.02313967580456461,0.611487225781528,0.08510956851909302
10189,1.7175467088793495,0.6320210442997773,0.025467519005717625,0.012733759502858813,0.3316268980240396,0.04615733740648142
11353,1.7175467088793495,0.6320210442997773,0.014047084339610558,0.007023542169805279,0.16112303090830546,0.022425835014898223
12651,1.7175467088793495,0.6320210442997773,0.03328393586203471,0.016641967931017354,0.38776266914114405,0.053970568912923865
14097,1.7175467088793495,0.6320210442997773,0.06419849691009741,0.032099248455048704,0.7074291259175022,0.09846319780061796
15708,1.7175467088793495,0.6320210442997773,0.0503414197863877,0.02517070989319385,0.6120094919685458,0.0851822598983322
17504,1.7175467088793495,0.6320210442997773,0.061526595773135864,0.030763297886567932,0.6425110016150183,0.08942759850188908
19505,1.7175467088793495,0.6320210442997773,0.07079768958053717,0.035398844790268585,0.8421721231342847,0.11721733994877621
21734,1.7175467088793495,0.6320210442997773,0.04277898956705668,0.02138949478352834,0.683004581420743,0.09506367879883058
24218,1.7175467088793495,0.6320210442997773,0.03699895239750887,0.018499476198754434,0.6400691680485937,0.08908773301906035
26987,1.7175467088793495,0.6320210442997773,0.016564484263954706,0.008282242131977353,0.4507038058109308,0.06273100209649575
30071,1.7175467088793495,0.6320210442997773,0.03302212539755453,0.016511062698777265,0.5609248547618632,0.07807206814402637
33508,1.7175467088793495,0.6320210442997773,0.022724034502892725,0.011362017251446362,0.45509767745061774,0.06334256110151681
37339,1.7175467088793495,0.6320210442997773,0.04293132142427933,0.021465660712139664,0.5095156835673764,0.07091670627576356
41606,1.7175467088793495,0.6320210442997773,0.047470095231183375,0.023735047615591687,0.5430741349682316,0.07558752391262485
46362,1.7175467088793495,0.6320210442997773,0.0716273923285772,0.0358136961642886,0.7468715437679009,0.10395297260385575
51661,1.7175467088793495,0.6320210442997773,0.06457336251130279,0.032286681255651394,0.7262620013357403,0.10108444291129301
57566,1.7175467088793495,0.6320210442997773,0.05990348906675585,0.029951744533377924,0.6385229495903423,0.08887252331349399
64146,1.7175467088793495,0.6320210442997773,0.05206276873122951,0.026031384365614755,0.5322292754964589,0.07407808713066574
71478,1.7175467088793495,0.6320210442997773,0.05233053136813937,0.026165265684069686,0.4833546419274926,0.06727549371709592
79648,1.7175467088793495,0.6320210442997773,0.0516692461092075,0.02583462305460375,0.4854551440584803,0.06756785114093795
88752,1.7175467088793495,0.6320210442997773,0.046216287909624856,0.023108143954812428,0.4308613823935515,0.0599692435114854
98896,1.7175467088793495,0.6320210442997773,0.04406394752058794,0.02203197376029397,0.3750145291551457,0.05219622490722103
110200,1.7175467088793495,0.6320210442997773,0.04200164640551735,0.021000823202758676,0.3487359565456128,0.04853865385455266
122796,1.7175467088793495,0.6320210442997773,0.04492507658318125,0.022462538291590624,0.3685698863403802,0.05129923025860291
136832,1.7175467088793495,0.6320210442997773,0.03233677774732449,0.016168388873662246,0.2899241047200987,0.040352953284469646
152472,1.7175467088793495,0.6320210442997773,0.020439741117637737,0.010219870558818869,0.2188973305681372,0.030467124363594868
169899,1.7175467088793495,0.6320210442997773,0.02319949208726643,0.011599746043633214,0.24252040260132224,0.033755090788846344
189319,1.7175467088793495,0.6320210442997773,0.01805526438268999,0.009027632191344994,0.19546800724417013,0.027206124763401097
210958,1.7175467088793495,0.6320210442997773,0.023678760717821636,0.011839380358910818,0.2461237666375757,0.03425662335635139
235071,1.7175467088793495,0.6320210442997773,0.01971293859198843,0.009856469295994215,0.2356300413469037,0.03279605902402946
261939,1.7175467088793495,0.6320210442997773,0.015397238763060199,0.0076986193815300995,0.20185765991642188,0.028095465634303464
291879,1.7175467088793495,0.6320210442997773,0.015075825842181029,0.0075379129210905145,0.19160489402637482,0.026668439125427636
325241,1.7175467088793495,0.6320210442997773,0.014429280164715935,0.007214640082357967,0.15186688159728753,0.021137522126591875
362416,1.7175467088793495,0.6320210442997773,0.012820307323602917,0.006410153661801458,0.12759163325007275,0.01775878284077164
403840,1.7175467088793495,0.6320210442997773,0.012203200328053677,0.0061016001640268385,0.11562512309969046,0.0160932296245508
450000,1.7175467088793495,0.6320210442997773,0.014076197435227202,0.007038098717613601,0.10936628008959726,0.015222095436364026


==> numerics/convex/alpha_0_75/mc_small.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,0.8001490920926062,0.4000745460463031,5.653461946228838,0.7868745030081107
50,1.7175467088793495,0.6320210442997773,1.1443250374330118,0.5721625187165059,5.710307131090642,0.794786473940607
90,1.7175467088793495,0.6320210442997773,0.8953463410393436,0.4476731705196718,5.334486275746713,0.7424780208933373
130,1.7175467088793495,0.6320210442997773,0.9522748948586282,0.4761374474293141,5.51827306379758,0.7680583005312768
171,1.7175467088793495,0.6320210442997773,1.0458703153964939,0.5229351576982469,5.629722888868321,0.7835703932183742
211,1.7175467088793495,0.6320210442997773,0.7855313715996592,0.3927656857998296,4.815214471735943,0.6702034134769631
251,1.7175467088793495,0.6320210442997773,0.15351078315524436,0.07675539157762218,0.8762606506365114,0.12196193598421705
292,1.7175467088793495,0.6320210442997773,0.5443046077545882,0.2721523038772941,7.773469892150228,1.081946834738035
332,1.7175467088793495,0.6320210442997773,0.5311820035151344,0.2655910017575672,7.020598862469824,0.9771588264444363
372,1.7175467088793495,0.6320210442997773,0.405738009949887,0.2028690049749435,5.73223327039148,0.797838253563311
413,1.7175467088793495,0.6320210442997773,0.3014544974973679,0.15072724874868396,4.8262888316062735,0.6717447931664314
453,1.7175467088793495,0.6320210442997773,0.3164978959923136,0.1582489479961568,4.595353638258083,0.6396021844036442
493,1.7175467088793495,0.6320210442997773,0.20149700086077982,0.10074850043038991,3.7744580276460002,0.5253462060729154
533,1.7175467088793495,0.6320210442997773,0.1596404161988417,0.07982020809942085,3.171390230749507,0.44140849189414266
574,1.7175467088793495,0.6320210442997773,0.15385575434254015,0.07692787717127007,2.8097139830718634,0.39106874956492726
614,1.7175467088793495,0.6320210442997773,0.1921821567289577,0.09609107836447885,2.8557372504753795,0.39747447688906856
654,1.7175467088793495,0.6320210442997773,0.1958282009550621,0.09791410047753105,2.5518180205823695,0.35517361853869206
695,1.7175467088793495,0.6320210442997773,0.17183209589957898,0.08591604794978949,2.2599856482975413,0.31455506391014604
735,1.7175467088793495,0.6320210442997773,0.14038515205794544,0.07019257602897272,1.9160035238342314,0.26667806998940463
775,1.7175467088793495,0.6320210442997773,0.1853354802651724,0.0926677401325862,2.4574622926466643,0.34204075990595595
816,1.7175467088793495,0.6320210442997773,0.11826958364759221,0.05913479182379611,2.018545404392204,0.280950314513027
856,1.7175467088793495,0.6320210442997773,0.0912596078819582,0.0456298039409791,1.6156098010436744,0.2248679077249803
896,1.7175467088793495,0.6320210442997773,0.08093479645622034,0.04046739822811017,1.2550752458605745,0.1746870713409675
936,1.7175467088793495,0.6320210442997773,0.11548060762209726,0.05774030381104863,0.9166253510018535,0.12758007825547382
977,1.7175467088793495,0.6320210442997773,0.13274077660592512,0.06637038830296256,0.6591506064809252,0.09174357425862796
1017,1.7175467088793495,0.6320210442997773,0.06538218885365095,0.032691094426825475,1.4961687764584573,0.2082435636057163
1057,1.7175467088793495,0.6320210442997773,0.08756954047861365,0.043784770239306825,1.2232517399708567,0.17025773129780133
1098,1.7175467088793495,0.6320210442997773,0.13150829065374084,0.06575414532687042,0.9340599663174514,0.13000670717631585
1138,1.7175467088793495,0.6320210442997773,0.14186410340570185,0.07093205170285093,0.7436219309430652,0.10350067673614993
1178,1.7175467088793495,0.6320210442997773,0.14244541163785937,0.07122270581892969,0.6569234454726557,0.09143358787715597
1219,1.7175467088793495,0.6320210442997773,0.1881083160269396,0.0940541580134698,0.43125534099409235,0.06002407645826293
1259,1.7175467088793495,0.6320210442997773,0.2260547687461402,0.1130273843730701,0.25920930359190475,0.036077927804044785
1299,1.7175467088793495,0.6320210442997773,0.2646478195578503,0.13232390977892514,0.24345589393872585,0.03388529672074952
1340,1.7175467088793495,0.6320210442997773,0.29583329262494423,0.14791664631247212,0.28824747739660733,0.04011959268092262
1380,1.7175467088793495,0.6320210442997773,0.3086780161433997,0.15433900807169984,0.4116930211545743,0.0573013039610191
1420,1.7175467088793495,0.6320210442997773,0.32401776662404497,0.16200888331202248,0.529198755783413,0.07365628563704289
1460,1.7175467088793495,0.6320210442997773,0.3272225781554982,0.1636112890777491,0.6266256286945042,0.08721660017187183
1501,1.7175467088793495,0.6320210442997773,0.3076635762546531,0.15383178812732656,0.6079202988202166,0.08461310742911957
1541,1.7175467088793495,0.6320210442997773,0.3140840303239937,0.15704201516199684,0.7052914225397584,0.09816566253834157
1581,1.7175467088793495,0.6320210442997773,0.2710744873222036,0.1355372436611018,0.5544821692272404,0.07717534591854547
1622,1.7175467088793495,0.6320210442997773,0.2607439653566619,0.13037198267833094,0.5213025608674835,0.07255725737626688
1662,1.7175467088793495,0.6320210442997773,0.23713923896662542,0.11856961948331271,0.3739330543388711,0.05204570033189607
1702,1.7175467088793495,0.6320210442997773,0.21279459370916542,0.10639729685458271,0.36410084032553186,0.05067720814272047
1743,1.7175467088793495,0.6320210442997773,0.18359616992651337,0.09179808496325668,0.34035350908039197,0.047371946756154824
1783,1.7175467088793495,0.6320210442997773,0.19543915874438328,0.09771957937219164,0.3681256955363909,0.051237405765672
1823,1.7175467088793495,0.6320210442997773,0.17876917555172467,0.08938458777586233,0.30520799102162094,0.04248023397582816
1863,1.7175467088793495,0.6320210442997773,0.10616800371270715,0.05308400185635358,0.5504421529315005,0.07661303810696189
1904,1.7175467088793495,0.6320210442997773,0.04417232098155004,0.02208616049077502,1.0263757821010469,0.1428556415735767
1944,1.7175467088793495,0.6320210442997773,0.06438409983459936,0.03219204991729968,0.8993007253295753,0.1251687581925929
1984,1.7175467088793495,0.6320210442997773,0.07272126715256978,0.03636063357628489,0.7843230931703024,0.10916564929703775
2025,1.7175467088793495,0.6320210442997773,0.07482253913786636,0.03741126956893318,0.7151086266152856,0.09953206557622044
2065,1.7175467088793495,0.6320210442997773,0.039498532112144574,0.019749266056072287,1.055093606886094,0.14685271881936618
2105,1.7175467088793495,0.6320210442997773,0.022660739145053708,0.011330369572526854,1.2996249206319983,0.1808876973517821
2146,1.7175467088793495,0.6320210442997773,0.03611383937386676,0.01805691968693338,1.1638275319843319,0.16198680021684866
2186,1.7175467088793495,0.6320210442997773,0.0534095739160018,0.0267047869580009,1.050703170767907,0.14624163798582634
2226,1.7175467088793495,0.6320210442997773,0.04259682318064648,0.02129841159032324,1.3100134716995857,0.1823336230581955
2266,1.7175467088793495,0.6320210442997773,0.0672558907318025,0.03362794536590125,1.5928622020589454,0.2217017936136655
2307,1.7175467088793495,0.6320210442997773,0.057804575373347496,0.028902287686673748,1.4833812160120812,0.20646373288135095
2347,1.7175467088793495,0.6320210442997773,0.033419432401731085,0.016709716200865542,1.3578366501767263,0.1889898701779926
2387,1.7175467088793495,0.6320210442997773,0.03470412116805475,0.017352060584027374,1.2259301985679072,0.17063053132677966
2428,1.7175467088793495,0.6320210442997773,0.048211845086758506,0.024105922543379253,1.1008695348997402,0.15322402032419014
2468,1.7175467088793495,0.6320210442997773,0.036148222189213444,0.018074111094606722,1.817925489778618,0.2530271238899083
2508,1.7175467088793495,0.6320210442997773,0.06723518010202631,0.033617590051013155,2.0817097970737066,0.289741821481995
2549,1.7175467088793495,0.6320210442997773,0.04444097960605608,0.02222048980302804,1.94317566143785,0.27046001147514814
2589,1.7175467088793495,0.6320210442997773,0.030098932428781644,0.015049466214390822,1.8198100980586973,0.253289432227323
2629,1.7175467088793495,0.6320210442997773,0.028969434563499815,0.014484717281749908,1.7165048494682424,0.23891093867489585
2670,1.7175467088793495,0.6320210442997773,0.016099848383270898,0.008049924191635449,1.6890286503837104,0.235086676531659
2710,1.7175467088793495,0.6320210442997773,0.00923866981285338,0.00461933490642669,1.6252326602707545,0.22620726096443683
2750,1.7175467088793495,0.6320210442997773,0.009341743310389363,0.0046708716551946815,1.531390763296769,0.21314591965798305
2790,1.7175467088793495,0.6320210442997773,0.02091044197644036,0.01045522098822018,1.4527817105307677,0.20220475477255448
2831,1.7175467088793495,0.6320210442997773,0.039491285947117136,0.019745642973558568,1.4215174733872005,0.19785325629281636
2871,1.7175467088793495,0.6320210442997773,0.04243225956569862,0.02121612978284931,1.3231003373105503,0.18415511243435215
2911,1.7175467088793495,0.6320210442997773,0.04355871634808587,0.021779358174042935,1.281892656554448,0.1784196403247885
2952,1.7175467088793495,0.6320210442997773,0.03225490943390262,0.01612745471695131,1.2987658306791194,0.18076812531147468
2992,1.7175467088793495,0.6320210442997773,0.052184324879382335,0.026092162439691167,1.7666982102618403,0.2458970785312214
3032,1.7175467088793495,0.6320210442997773,0.04898740574617199,0.024493702873085995,1.7188544534827515,0.23923796722992413
3073,1.7175467088793495,0.6320210442997773,0.04393772395235068,0.02196886197617534,1.6489175613788334,0.22950383304106461
3113,1.7175467088793495,0.6320210442997773,0.05929573533988996,0.02964786766994498,1.7488547784006443,0.24341354866734682
3153,1.7175467088793495,0.6320210442997773,0.05751497107901091,0.028757485539505453,1.6888640290851127,0.23506376379186333
3193,1.7175467088793495,0.6320210442997773,0.048025455498216706,0.024012727749108353,1.5988381837292323,0.22253355787625673
3234,1.7175467088793495,0.6320210442997773,0.033806261782803874,0.016903130891401937,1.502271450517552,0.20909296149022386
3274,1.7175467088793495,0.6320210442997773,0.021149953896617793,0.010574976948308897,1.4062323577173217,0.19572580449238808
3314,1.7175467088793495,0.6320210442997773,0.027305988187805906,0.013652994093902953,1.3220120581951185,0.18400364080577583
3355,1.7175467088793495,0.6320210442997773,0.04289949962150783,0.021449749810753916,1.2679323314507236,0.17647657889051946
3395,1.7175467088793495,0.6320210442997773,0.05841502098394001,0.029207510491970005,1.1957837664529114,0.1664346140262699
3435,1.7175467088793495,0.6320210442997773,0.08742124676567121,0.04371062338283561,1.277573785932942,0.17781852030201717
3476,1.7175467088793495,0.6320210442997773,0.1041007502798131,0.05205037513990655,1.2654729000953817,0.17613426406752714
3516,1.7175467088793495,0.6320210442997773,0.11198291862668804,0.05599145931334402,1.1998581162861477,0.1670017005354924
3556,1.7175467088793495,0.6320210442997773,0.10722331809099861,0.053611659045499305,1.2642881121054146,0.17596935989559806
3596,1.7175467088793495,0.6320210442997773,0.10414683636263752,0.05207341818131876,1.314117025599576,0.18290477432202876
3637,1.7175467088793495,0.6320210442997773,0.10060523902048026,0.05030261951024013,1.3171695910972638,0.18332964424805612
3677,1.7175467088793495,0.6320210442997773,0.09766193052214693,0.048830965261073465,1.2427370110928633,0.17296977980470513
3717,1.7175467088793495,0.6320210442997773,0.09317076614239707,0.046585383071198534,1.2700565722252175,0.17677224036654912
3758,1.7175467088793495,0.6320210442997773,0.08523019285456229,0.042615096427281146,1.2298629692682101,0.17117791220944573
3798,1.7175467088793495,0.6320210442997773,0.0800669917515866,0.0400334958757933,1.1884860619381916,0.1654188863769575
3838,1.7175467088793495,0.6320210442997773,0.07339352531379198,0.03669676265689599,1.116716227793974,0.1554296349925245
3879,1.7175467088793495,0.6320210442997773,0.07699969251291379,0.038499846256456895,1.0787295069175469,0.1501424707036616
3919,1.7175467088793495,0.6320210442997773,0.07599705292096591,0.037998526460482955,1.0058704017657787,0.14000160963460354
3959,1.7175467088793495,0.6320210442997773,0.07692743604890542,0.03846371802445271,0.9519592863078012,0.132498015803764
4000,1.7175467088793495,0.6320210442997773,0.07828571347465958,0.03914285673732979,0.8992606046446934,0.12516317401350457


==> numerics/convex/alpha_0_75/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel,kl,calls
2,0.8816749114116864,0.3244378131683587,9.169556376646007,4.584778188323003,405.79635872524204,56.48057971052998,0,100
4,0.017437039125495435,0.006416463447903734,0.005875968211391904,0.002937984105695952,0.04680242782158983,0.006514174408877463,0,300
6,0.03456585885412533,0.012719508644022335,0.00859296880290485,0.004296484401452425,0.2622815378068875,0.03650553531145034,0,500
8,0.01038664846477344,0.0038220680552926516,0.003333534148262038,0.001666767074131019,0.054020902653723064,0.007518874511228073,0,700
10,0.0006481716574451291,0.00023851352962114104,0.0013320862337585697,0.0006660431168792848,0.007195005530127808,0.0010014335383360094,0,900
12,0.0007874325574297458,0.0002897586101673535,0.0017555825273325692,0.0008777912636662846,0.011431023725444139,0.0015910217842419157,0,1100
14,0.0009818185012573366,0.0003612885467798325,0.0006171905535957424,0.0003085952767978712,0.006959100183362993,0.0009685991610539011,0,1300
16,0.0019946113842927993,0.0007339750142198398,0.0028808237185732684,0.0014404118592866342,0.031604101751372245,0.004398802378994943,0,1500
18,0.000645717260467471,0.00023761036318442865,0.00036277539041967887,0.00018138769520983943,0.002958774307098145,0.0004118156422657171,0,1700
20,0.0016475834712079696,0.0006062760451640565,0.0011748254224123254,0.0005874127112061627,0.006655968027023131,0.0009264078511743297,0,1900
26,0.0004572381257816893,0.0001682540080314731,0.00016615051303926239,8.307525651963119e-05,0.002149334822482999,0.00029915417956735246,0,2500
31,0.0016122363604225143,0.0005932690522502046,0.00021647401404468352,0.00010823700702234176,0.002000564528096021,0.0002784476545086296,0,3000


==> numerics/convex/alpha_1_0/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,3.4685592401285095,1.7342796200642547,24.882410175347744,3.4632468258552933
11,1.7175467088793495,0.6320210442997773,3.2902156308459856,1.6451078154229928,22.984625649822057,3.1991045587731506
12,1.7175467088793495,0.6320210442997773,2.9431009511525206,1.4715504755762603,20.567883084949873,2.862731355465244
13,1.7175467088793495,0.6320210442997773,2.642965261534896,1.321482630767448,18.511730503584378,2.5765467033070975
15,1.7175467088793495,0.6320210442997773,2.1468730862472545,1.0734365431236272,15.202450792508818,2.1159461274591598
17,1.7175467088793495,0.6320210442997773,1.7445212881105636,0.8722606440552818,12.648328793890224,1.7604518307962602
19,1.7175467088793495,0.6320210442997773,1.4095635701110985,0.7047817850555492,10.6224040463736,1.4784744258015456
21,1.7175467088793495,0.6320210442997773,1.1222667856700341,0.5611333928350171,8.976416118203772,1.2493783524124005
23,1.7175467088793495,0.6320210442997773,0.9914298894210819,0.49571494471054095,7.901385064090906,1.0997506491627804
26,1.7175467088793495,0.6320210442997773,0.8243761670622061,0.41218808353110303,6.483598048722576,0.9024166149550352
29,1.7175467088793495,0.6320210442997773,0.7449401785110188,0.3724700892555094,5.448291344957195,0.7583179271537015
32,1.7175467088793495,0.6320210442997773,0.5772390403905602,0.2886195201952801,4.35596219389098,0.606282596228754
36,1.7175467088793495,0.6320210442997773,0.3471497661369588,0.1735748830684794,3.1007584686091585,0.4315776425385814
40,1.7175467088793495,0.6320210442997773,0.21935710110583248,0.10967855055291624,2.1162162966003644,0.29454459276158246
45,1.7175467088793495,0.6320210442997773,0.28358393780655816,0.14179196890327908,1.3040394503673765,0.18150213164435874
50,1.7175467088793495,0.6320210442997773,0.351973254839933,0.1759866274199665,0.7413179923863922,0.10318000410688556
56,1.7175467088793495,0.6320210442997773,0.3672518516290321,0.18362592581451606,0.606840101419187,0.08446276065024848
62,1.7175467088793495,0.6320210442997773,0.40590939591640457,0.20295469795820228,1.0245921906564748,0.14260739321799107
70,1.7175467088793495,0.6320210442997773,0.43819309620410857,0.21909654810205428,1.5574699215761239,0.21677573531874395
78,1.7175467088793495,0.6320210442997773,0.4970832498290406,0.2485416249145203,2.0477742446607885,0.2850185172140618
87,1.7175467088793495,0.6320210442997773,0.6057876627888115,0.30289383139440573,2.5494106789971465,0.3548385538064165
97,1.7175467088793495,0.6320210442997773,0.6792935929918585,0.33964679649592927,2.959519248395786,0.4119193265779008
108,1.7175467088793495,0.6320210442997773,0.6861498763000925,0.34307493815004625,3.2154451190383715,0.44754025127575514
120,1.7175467088793495,0.6320210442997773,0.5649910536026729,0.28249552680133644,2.7470576731784626,0.3823479598653381
134,1.7175467088793495,0.6320210442997773,0.5807803165734254,0.2903901582867127,3.2050238007238447,0.4460897648751343
149,1.7175467088793495,0.6320210442997773,0.5339376721333975,0.26696883606669874,3.06309198386144,0.4263350501681323
166,1.7175467088793495,0.6320210442997773,0.4346971866412366,0.2173485933206183,2.8341250122454302,0.39446638744266693
185,1.7175467088793495,0.6320210442997773,0.3827943284228923,0.19139716421144615,2.6528111970655535,0.3692303073973525
207,1.7175467088793495,0.6320210442997773,0.37306954518844243,0.18653477259422122,2.752443032693634,0.38309751865468256
230,1.7175467088793495,0.6320210442997773,0.36440245261710213,0.18220122630855107,2.8013852736355833,0.3899095219693929
257,1.7175467088793495,0.6320210442997773,0.3328260922113531,0.16641304610567656,3.0186147008728197,0.42014449997434045
286,1.7175467088793495,0.6320210442997773,0.4070053038073413,0.20350265190367064,3.15952146010092,0.4397565425055642
319,1.7175467088793495,0.6320210442997773,0.4594930042316134,0.2297465021158067,3.2930054995520566,0.45833545719564933
355,1.7175467088793495,0.6320210442997773,0.5235845129862948,0.2617922564931474,3.483950458056662,0.4849120434987446
396,1.7175467088793495,0.6320210442997773,0.4532358004463661,0.22661790022318304,3.25105994193854,0.4524972840347686
441,1.7175467088793495,0.6320210442997773,0.4349874544666814,0.2174937272333407,3.2241017502311755,0.448745120510279
492,1.7175467088793495,0.6320210442997773,0.5168041856100181,0.25840209280500903,3.6413464743376465,0.5068191356954421
548,1.7175467088793495,0.6320210442997773,0.5273396501277035,0.2636698250638517,3.6186496982122573,0.5036600953404495
611,1.7175467088793495,0.6320210442997773,0.3126845215839654,0.1563422607919827,2.1604608463398836,0.30070275008504777
680,1.7175467088793495,0.6320210442997773,0.27571190349354074,0.13785595174677037,1.9038886085022366,0.2649918610661788
758,1.7175467088793495,0.6320210442997773,0.1925796550923938,0.0962898275461969,1.4815327450620934,0.20620645430161863
845,1.7175467088793495,0.6320210442997773,0.1450664829478006,0.0725332414739003,1.2133200287776407,0.16887539063936727
942,1.7175467088793495,0.6320210442997773,0.10447051970555707,0.052235259852778534,1.0682212624075662,0.14867988552047232
1049,1.7175467088793495,0.6320210442997773,0.04401099147099888,0.02200549573549944,0.7109064243262206,0.09894718398168645
1169,1.7175467088793495,0.6320210442997773,0.09709018880577365,0.048545094402886825,0.955151382848699,0.1329423062939208
1303,1.7175467088793495,0.6320210442997773,0.20055963546366054,0.10027981773183027,1.272567278601129,0.17712169187971663
1452,1.7175467088793495,0.6320210442997773,0.2780453805931219,0.13902269029656095,1.6426215246188807,0.22862752205789558
1618,1.7175467088793495,0.6320210442997773,0.3112721458101647,0.15563607290508236,1.8963398653129144,0.2639411927143035
1803,1.7175467088793495,0.6320210442997773,0.2965297426136458,0.1482648713068229,1.855486282057181,0.2582550055026076
2009,1.7175467088793495,0.6320210442997773,0.30887871812755074,0.15443935906377537,2.0160591164938646,0.2806042616744391
2239,1.7175467088793495,0.6320210442997773,0.2826991442087784,0.1413495721043892,2.039441642081693,0.2838587477532337
2495,1.7175467088793495,0.6320210442997773,0.16937893247225885,0.08468946623612943,0.7834704835294595,0.10904697921598312
2780,1.7175467088793495,0.6320210442997773,0.14397303348839482,0.07198651674419741,1.4037464962928716,0.19537981101237253
3098,1.7175467088793495,0.6320210442997773,0.10321241170711673,0.051606205853558365,1.1105912250047085,0.15457712929396902
3452,1.7175467088793495,0.6320210442997773,0.1136492358907612,0.0568246179453806,0.6006587613781033,0.08360241367718776
3846,1.7175467088793495,0.6320210442997773,0.12702488781000096,0.06351244390500048,0.3810223876667419,0.05303242593332128
4286,1.7175467088793495,0.6320210442997773,0.10157833377510513,0.05078916688755256,0.33971051610798264,0.04728245207476941
4776,1.7175467088793495,0.6320210442997773,0.11206276972071014,0.05603138486035507,0.30490293371930033,0.04243777471538994
5322,1.7175467088793495,0.6320210442997773,0.11485891528409935,0.057429457642049674,0.3170781693670165,0.04413237929404
5930,1.7175467088793495,0.6320210442997773,0.0824231397497799,0.04121156987488995,0.28203249531718394,0.03925456325621538
6608,1.7175467088793495,0.6320210442997773,0.1186164006393584,0.0593082003196792,0.5578778371128288,0.07764797039276437
7364,1.7175467088793495,0.6320210442997773,0.0637091114922347,0.03185455574611735,0.31307920510816484,0.04357578529134576
8206,1.7175467088793495,0.6320210442997773,0.015580438971033563,0.007790219485516781,0.21345348398038816,0.02970942507793065
9143,1.7175467088793495,0.6320210442997773,0.04346667317592636,0.02173333658796318,0.3995416106170509,0.055610015469382684
10189,1.7175467088793495,0.6320210442997773,0.03266127247617569,0.016330636238087844,0.28539837897703635,0.03972304222666218
11353,1.7175467088793495,0.6320210442997773,0.044574363750445496,0.022287181875222748,0.3233020122479004,0.044998642005326654
12651,1.7175467088793495,0.6320210442997773,0.060327801840606515,0.030163900920303258,0.4833311152353841,0.0672722191652662
14097,1.7175467088793495,0.6320210442997773,0.08599659500490545,0.04299829750245272,0.7403820138090216,0.10304973035871148
15708,1.7175467088793495,0.6320210442997773,0.0926419902864131,0.04632099514320655,0.7600060357185922,0.10578109083022116
17504,1.7175467088793495,0.6320210442997773,0.05757551114524137,0.028787755572620685,0.5156496288592877,0.07177045663244037
19505,1.7175467088793495,0.6320210442997773,0.04892372818413339,0.024461864092066694,0.4914100193775407,0.06839667772573288
21734,1.7175467088793495,0.6320210442997773,0.07514986690415959,0.037574933452079795,0.5890589994230814,0.08198790614000362
24218,1.7175467088793495,0.6320210442997773,0.05610586786609099,0.028052933933045494,0.4654475897527587,0.06478310888911751
26987,1.7175467088793495,0.6320210442997773,0.03066200890294891,0.015331004451474456,0.3076241423050546,0.04281652488190076
30071,1.7175467088793495,0.6320210442997773,0.021299611418319993,0.010649805709159996,0.23568116140714526,0.0328031741461226
33508,1.7175467088793495,0.6320210442997773,0.023853108523579327,0.011926554261789664,0.1268645457986225,0.017657583507965483
37339,1.7175467088793495,0.6320210442997773,0.024860565179865506,0.012430282589932753,0.15210260785896756,0.021170331577998754
41606,1.7175467088793495,0.6320210442997773,0.01271911974874171,0.006359559874370855,0.10361190882094445,0.014421175915685952
46362,1.7175467088793495,0.6320210442997773,0.01313746182971127,0.006568730914855635,0.11752175827564468,0.016357211919941005
51661,1.7175467088793495,0.6320210442997773,0.012286218402913315,0.006143109201456658,0.09296203459460729,0.012938878065509756
57566,1.7175467088793495,0.6320210442997773,0.003978273570943416,0.001989136785471708,0.10235149012983669,0.014245745119373768
64146,1.7175467088793495,0.6320210442997773,0.0058550676064758585,0.0029275338032379293,0.05408689880359499,0.007528060155020292
71478,1.7175467088793495,0.6320210442997773,0.010619783325513329,0.005309891662756664,0.032026150038453036,0.00445754497588527
79648,1.7175467088793495,0.6320210442997773,0.012156876498888101,0.006078438249444051,0.038280955481013165,0.005328117197090367
88752,1.7175467088793495,0.6320210442997773,0.00874795729981085,0.004373978649905425,0.03765570475589145,0.005241091962240454
98896,1.7175467088793495,0.6320210442997773,0.007874439077677643,0.003937219538838821,0.02740328476578916,0.0038141135972894835
110200,1.7175467088793495,0.6320210442997773,0.00748891849576924,0.00374445924788462,0.07298869088480008,0.010158897399760607
122796,1.7175467088793495,0.6320210442997773,0.005180722076002888,0.002590361038001444,0.0420189053157281,0.005848382027107055
136832,1.7175467088793495,0.6320210442997773,0.007630626704035177,0.0038153133520175886,0.07103073986817035,0.009886380887262907
152472,1.7175467088793495,0.6320210442997773,0.00394506948000687,0.001972534740003435,0.057490366580372924,0.008001770253510067
169899,1.7175467088793495,0.6320210442997773,0.01622882970653899,0.008114414853269495,0.16221709378289811,0.022578111653335484
189319,1.7175467088793495,0.6320210442997773,0.009429140570482022,0.004714570285241011,0.096215681990244,0.013391735483098471
210958,1.7175467088793495,0.6320210442997773,0.0037389255099064466,0.0018694627549532233,0.06152941901545217,0.008563943910590526
235071,1.7175467088793495,0.6320210442997773,0.015414272545293832,0.007707136272646916,0.0711921051767047,0.00990884044357785
261939,1.7175467088793495,0.6320210442997773,0.021761078318186067,0.010880539159093034,0.14018763022149452,0.019511950890906064
291879,1.7175467088793495,0.6320210442997773,0.012485838760729446,0.006242919380364723,0.08307261389954368,0.011562423590626956
325241,1.7175467088793495,0.6320210442997773,0.005807280937250931,0.0029036404686254656,0.03512811609620517,0.004889290696163784
362416,1.7175467088793495,0.6320210442997773,0.004506190136391538,0.002253095068195769,0.02752056739770765,0.0038304375265172915
403840,1.7175467088793495,0.6320210442997773,0.009114256542400717,0.004557128271200359,0.04587369813001989,0.006384909593542418
450000,1.7175467088793495,0.6320210442997773,0.010917022476418603,0.005458511238209301,0.059860556862592944,0.008331664098749551


==> numerics/convex/alpha_1_0/mc_small.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,0.49532680862366824,0.24766340431183412,4.299256278033723,0.5983900093886563
50,1.7175467088793495,0.6320210442997773,1.2226186991037382,0.6113093495518691,7.409747404285776,1.0313222874087429
90,1.7175467088793495,0.6320210442997773,0.6143056005009111,0.30715280025045555,4.201591183598806,0.5847965381005055
130,1.7175467088793495,0.6320210442997773,0.5437088814977773,0.27185444074888865,3.856660247070506,0.5367874842085131
171,1.7175467088793495,0.6320210442997773,0.17736516158116497,0.08868258079058249,2.3461403045426676,0.3265464601483289
211,1.7175467088793495,0.6320210442997773,0.22509771701704454,0.11254885850852227,2.5795020605980965,0.3590268089264266
251,1.7175467088793495,0.6320210442997773,0.44850274339501994,0.22425137169750997,4.680912444094848,0.651510647476555
292,1.7175467088793495,0.6320210442997773,0.6938294803041483,0.34691474015207413,6.49185265804711,0.903565528960568
332,1.7175467088793495,0.6320210442997773,0.5131521884931944,0.2565760942465972,5.0981179841574065,0.7095792088485726
372,1.7175467088793495,0.6320210442997773,0.6069009765101794,0.3034504882550897,5.364795713014967,0.7466966259911962
413,1.7175467088793495,0.6320210442997773,0.5788753499892634,0.2894376749946317,4.798647145481146,0.6678974977854969
453,1.7175467088793495,0.6320210442997773,0.5261544504590958,0.2630772252295479,4.087250760358799,0.568882118835557
493,1.7175467088793495,0.6320210442997773,0.3783722462477256,0.1891861231238628,3.248164585414157,0.45209429516744726
533,1.7175467088793495,0.6320210442997773,0.3290179612865476,0.1645089806432738,2.76397256049259,0.3847022506831299
574,1.7175467088793495,0.6320210442997773,0.3017390467754525,0.15086952338772625,2.372704517310521,0.33024378789517067
614,1.7175467088793495,0.6320210442997773,0.37547791303628514,0.18773895651814257,2.543718415484732,0.35404627872524963
654,1.7175467088793495,0.6320210442997773,0.3308485423798705,0.16542427118993525,2.3409020348550493,0.3258173739890391
695,1.7175467088793495,0.6320210442997773,0.2386617894417788,0.1193308947208894,1.8258105479929672,0.25412460209399257
735,1.7175467088793495,0.6320210442997773,0.21504956493816846,0.10752478246908423,1.4901400329462338,0.20740445571040117
775,1.7175467088793495,0.6320210442997773,0.19318907810714214,0.09659453905357107,1.4952577735087809,0.2081167660788056
816,1.7175467088793495,0.6320210442997773,0.21906373779623597,0.10953186889811799,1.7157145427448381,0.2388009401967744
856,1.7175467088793495,0.6320210442997773,0.22655975591921235,0.11327987795960617,1.655181034066613,0.23037561160881267
896,1.7175467088793495,0.6320210442997773,0.2057332592708134,0.1028666296354067,1.4637579058136978,0.2037324714690358
936,1.7175467088793495,0.6320210442997773,0.200407252126146,0.100203626063073,1.3660361490419775,0.19013111365957538
977,1.7175467088793495,0.6320210442997773,0.16562024945495105,0.08281012472747552,1.1765304447298024,0.16375484928986225
1017,1.7175467088793495,0.6320210442997773,0.190343938621756,0.095171969310878,1.4366089360143692,0.19995375458348588
1057,1.7175467088793495,0.6320210442997773,0.2591385329528996,0.1295692664764498,2.1423231454448333,0.2981782625209239
1098,1.7175467088793495,0.6320210442997773,0.21998965449828722,0.10999482724914361,1.864477589933552,0.25950645655753724
1138,1.7175467088793495,0.6320210442997773,0.1894377081361126,0.0947188540680563,1.6109194419581534,0.22421508225105793
1178,1.7175467088793495,0.6320210442997773,0.22221857070830403,0.11110928535415202,1.975320786337962,0.27493411591248
1219,1.7175467088793495,0.6320210442997773,0.2916119290215772,0.1458059645107886,2.4464263347495288,0.3405047251774796
1259,1.7175467088793495,0.6320210442997773,0.28272547780042256,0.14136273890021128,2.432504837038738,0.3385670679160534
1299,1.7175467088793495,0.6320210442997773,0.2996602513552636,0.1498301256776318,2.471048473612838,0.3439317462603732
1340,1.7175467088793495,0.6320210442997773,0.31891927509377954,0.15945963754688977,2.5075135207794226,0.3490071170931978
1380,1.7175467088793495,0.6320210442997773,0.3180223742353267,0.15901118711766335,2.4049070032895807,0.3347258761079164
1420,1.7175467088793495,0.6320210442997773,0.29339421371050006,0.14669710685525003,2.2058032146342708,0.3070137067795837
1460,1.7175467088793495,0.6320210442997773,0.27221842191092704,0.13610921095546352,2.0216105243130085,0.2813769318206666
1501,1.7175467088793495,0.6320210442997773,0.26307437368757625,0.13153718684378812,1.9076838499949176,0.2655201000092818
1541,1.7175467088793495,0.6320210442997773,0.24712507176268908,0.12356253588134454,1.7828654405453708,0.24814730704878604
1581,1.7175467088793495,0.6320210442997773,0.23304650712368344,0.11652325356184172,1.644798589030494,0.22893053576758324
1622,1.7175467088793495,0.6320210442997773,0.2127363496376821,0.10636817481884105,1.4963525981973103,0.20826914874996558
1662,1.7175467088793495,0.6320210442997773,0.21443220609335406,0.10721610304667703,1.4872032849143106,0.2069957057851238
1702,1.7175467088793495,0.6320210442997773,0.23886075127489684,0.11943037563744842,1.579670530743816,0.21986571690373682
1743,1.7175467088793495,0.6320210442997773,0.23345938796238427,0.11672969398119214,1.4837570133588196,0.20651603806236377
1783,1.7175467088793495,0.6320210442997773,0.21368855922734503,0.10684427961367252,1.3504364350610354,0.18795987463779149
1823,1.7175467088793495,0.6320210442997773,0.2253307058854868,0.1126653529427434,1.4233674388171622,0.1981107428810571
1863,1.7175467088793495,0.6320210442997773,0.2758307642918414,0.1379153821459207,1.7492780845382683,0.24347246633758698
1904,1.7175467088793495,0.6320210442997773,0.25565630371525366,0.12782815185762683,1.6163931195398138,0.22497693354990125
1944,1.7175467088793495,0.6320210442997773,0.26755106823450364,0.13377553411725182,1.6346696027522944,0.22752073746710103
1984,1.7175467088793495,0.6320210442997773,0.246761002251596,0.123380501125798,1.4934168579449318,0.207860539092021
2025,1.7175467088793495,0.6320210442997773,0.2230361053897192,0.1115180526948596,1.35006190283311,0.1879077455417593
2065,1.7175467088793495,0.6320210442997773,0.21216240874432107,0.10608120437216054,1.2755410794495696,0.17753559898423385
2105,1.7175467088793495,0.6320210442997773,0.17927033966984207,0.08963516983492104,1.1329089347430505,0.1576834094680757
2146,1.7175467088793495,0.6320210442997773,0.18344983259045936,0.09172491629522968,1.1817138733678496,0.16447630242286904
2186,1.7175467088793495,0.6320210442997773,0.19616291418821977,0.09808145709410988,1.282492482079909,0.17850312676490748
2226,1.7175467088793495,0.6320210442997773,0.1841009311225806,0.0920504655612903,1.2116152440806425,0.16863811096472808
2266,1.7175467088793495,0.6320210442997773,0.22661072094036952,0.11330536047018476,1.4549696943725303,0.2025092882981096
2307,1.7175467088793495,0.6320210442997773,0.23088080380817586,0.11544040190408793,1.4218796421039894,0.19790366457923253
2347,1.7175467088793495,0.6320210442997773,0.2391544714772521,0.11957723573862605,1.458654466587641,0.2030221516255788
2387,1.7175467088793495,0.6320210442997773,0.22136719650327696,0.11068359825163848,1.3441453289022487,0.18708424991807993
2428,1.7175467088793495,0.6320210442997773,0.1975075044531947,0.09875375222659735,1.213610919784848,0.16891587817053008
2468,1.7175467088793495,0.6320210442997773,0.19708324640720187,0.09854162320360094,1.199362630130237,0.16693273652257642
2508,1.7175467088793495,0.6320210442997773,0.18940124646515255,0.09470062323257628,1.1368380577244959,0.15823028264466882
2549,1.7175467088793495,0.6320210442997773,0.17888646037916361,0.08944323018958181,1.0510327372746122,0.14628750854861394
2589,1.7175467088793495,0.6320210442997773,0.15744037594999882,0.07872018797499941,0.9383693474546796,0.13060650640957874
2629,1.7175467088793495,0.6320210442997773,0.14927639380081092,0.07463819690040546,0.8680218395403162,0.12081522084783575
2670,1.7175467088793495,0.6320210442997773,0.15283695889486143,0.07641847944743071,0.8519988227146262,0.11858506461412913
2710,1.7175467088793495,0.6320210442997773,0.1429274105665001,0.07146370528325005,0.7720732719924437,0.10746066356564965
2750,1.7175467088793495,0.6320210442997773,0.1511677960236129,0.07558389801180646,0.8152400307735308,0.11346880904985099
2790,1.7175467088793495,0.6320210442997773,0.13564761606325632,0.06782380803162816,0.7213391612377862,0.10039925967448889
2831,1.7175467088793495,0.6320210442997773,0.12532408781657964,0.06266204390828982,0.6423521153807586,0.08940548399438783
2871,1.7175467088793495,0.6320210442997773,0.12101593552809885,0.060507967764049424,0.5974606905964562,0.08315729166507767
2911,1.7175467088793495,0.6320210442997773,0.1400780004894397,0.07003900024471985,0.6983065343344821,0.09719347408330822
2952,1.7175467088793495,0.6320210442997773,0.1383569299528322,0.0691784649764161,0.7566618240046564,0.1053156282596077
2992,1.7175467088793495,0.6320210442997773,0.14263659143667828,0.07131829571833914,0.7872643024079803,0.10957502015318801
3032,1.7175467088793495,0.6320210442997773,0.13481113683580234,0.06740556841790117,0.7290058692383155,0.10146634690440276
3073,1.7175467088793495,0.6320210442997773,0.1261691266750907,0.06308456333754535,0.6833558440736157,0.0951125691297523
3113,1.7175467088793495,0.6320210442997773,0.12219876812321832,0.06109938406160916,0.6567210940328113,0.0914054236849893
3153,1.7175467088793495,0.6320210442997773,0.12014901574308492,0.06007450787154246,0.6220090962908394,0.0865740502307375
3193,1.7175467088793495,0.6320210442997773,0.11996654768705983,0.059983273843529916,0.6069157243643802,0.08447328619512362
3234,1.7175467088793495,0.6320210442997773,0.11940012757657778,0.05970006378828889,0.5854571260099284,0.08148658104418981
3274,1.7175467088793495,0.6320210442997773,0.11438057935963025,0.057190289679815126,0.5521122483466318,0.07684548956984548
3314,1.7175467088793495,0.6320210442997773,0.11036188214973039,0.055180941074865195,0.5214654498880731,0.07257992900974403
3355,1.7175467088793495,0.6320210442997773,0.11829565574623427,0.059147827873117134,0.5571517167676533,0.07754690566620065
3395,1.7175467088793495,0.6320210442997773,0.11179875344222034,0.05589937672111017,0.5413637788504287,0.07534946878234122
3435,1.7175467088793495,0.6320210442997773,0.10736691837321115,0.053683459186605574,0.5405055506127109,0.07523001667946252
3476,1.7175467088793495,0.6320210442997773,0.09615949381939644,0.04807974690969822,0.5098985399827107,0.070969993969995
3516,1.7175467088793495,0.6320210442997773,0.09414580888543195,0.047072904442715974,0.48791175017790644,0.06790977273476766
3556,1.7175467088793495,0.6320210442997773,0.09038248547578334,0.04519124273789167,0.48387793578030225,0.06734832813152608
3596,1.7175467088793495,0.6320210442997773,0.09915116279866582,0.04957558139933291,0.47197563966691103,0.06569171251653509
3637,1.7175467088793495,0.6320210442997773,0.11307024687471805,0.056535123437359024,0.5004513279423388,0.069655088103504
3677,1.7175467088793495,0.6320210442997773,0.10783347977482817,0.053916739887414085,0.4720355737039038,0.06570005440793199
3717,1.7175467088793495,0.6320210442997773,0.09894969741907536,0.04947484870953768,0.44923910853780574,0.06252713887961917
3758,1.7175467088793495,0.6320210442997773,0.09421574041125244,0.04710787020562622,0.44581378235460173,0.06205038642887573
3798,1.7175467088793495,0.6320210442997773,0.08533540851295048,0.04266770425647524,0.4306698305809691,0.05994258246047636
3838,1.7175467088793495,0.6320210442997773,0.07513545867011724,0.03756772933505862,0.4173789087508715,0.058092691613231176
3879,1.7175467088793495,0.6320210442997773,0.08246494661979896,0.04123247330989948,0.39723442507045936,0.055288890909318614
3919,1.7175467088793495,0.6320210442997773,0.0820984036343904,0.0410492018171952,0.39075711704159255,0.0543873497678867
3959,1.7175467088793495,0.6320210442997773,0.08076327132693437,0.04038163566346718,0.40491355170331383,0.05635770662086583
4000,1.7175467088793495,0.6320210442997773,0.07573886410751986,0.03786943205375993,0.41466533263072686,0.05771500376793882


==> numerics/convex/alpha_1_0/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel,kl,calls
2,0.574841815028627,0.21152969078705472,2.0507138813393873,1.0253569406696936,80.04318670013441,11.140774158012569,0,100
4,0.036617555235804566,0.013474489735966584,0.026944290883596175,0.013472145441798087,0.3991196134486263,0.05555127998741903,0,300
6,0.03201205902506077,0.01177976404985575,0.030509814717077678,0.015254907358538839,0.39731167853640353,0.05529964339747519,0,500
8,0.012636312989142251,0.004649897257645724,0.016285569329887336,0.008142784664943668,0.21862537632310972,0.03042927253697389,0,700
10,0.0052267735553162,0.0019233426745667952,0.007596710278121894,0.003798355139060947,0.07081943205141568,0.009856970105891772,0,900
12,0.0022725751375349823,0.0008362598258604126,0.002195946599624929,0.0010979732998124645,0.025837567289685226,0.0035961899298838466,0,1100
14,0.0019760027125501622,0.0007271274146250159,0.0007407659825322348,0.0003703829912661174,0.009859246084772748,0.0013722546356158304,0,1300
16,0.0009120767666881413,0.00033562505612433786,0.0011415315252858282,0.0005707657626429141,0.014422096180397276,0.00200733282937462,0,1500
18,5.613361774070569e-06,2.0655990035900373e-06,0.0003812256625857071,0.00019061283129285356,0.005306465815438993,0.0007385780060018594,0,1700
20,0.0006942957546325346,0.0002554862267367781,0.000169799607067057,8.48998035335285e-05,0.0018528168586841303,0.0002578834630371297,0,1900
26,0.0006229233038435034,0.00022922266682966485,0.00010133374268483238,5.066687134241619e-05,0.0003116839097258948,4.338158174475505e-05,0,2500
31,0.0007391520288848596,0.00027199239169275146,2.538231879545736e-05,1.269115939772868e-05,0.00012967635952183877,1.8048944508897503e-05,0,3000


==> numerics/gauss/d10/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1,1,0.0007989291250760875,0.00025264357242859805,2.9402270527272783e-07,0.9297814324662188
60,1,1,0.0007800101925242713,0.000246660880652314,2.6040744003251666e-07,0.8234806301564643
110,1,1,0.0007177554643466805,0.00022697420703672892,2.450430583353847e-07,0.7748941891533241
161,1,1,0.0007196466880544296,0.00022757226448486852,2.5095401112225226e-07,0.7935862631015453
211,1,1,0.000674276218054605,0.00021322486211369,3.233524501357607e-07,1.0225302294250258
262,1,1,0.0006187827981523457,0.0001956763019093642,3.41415095122208e-07,1.0796493281492205
312,1,1,0.00052927152012701,0.00016737035042610024,3.380881372612944e-07,1.069128563629332
362,1,1,0.00046267330332071434,0.00014631014510474032,3.5827460897245203e-07,1.1329637921591467
413,1,1,0.00039482035802990183,0.00012485315979776396,3.915782726717122e-07,1.2382792238770777
463,1,1,0.0003631546378291377,0.00011483957983936206,4.0174858794100677e-07,1.2704405846500373
514,1,1,0.00036088818513352707,0.00011412286456664628,3.846647482240936e-07,1.2164167399633454
564,1,1,0.00035796535656045056,0.00011319858501653212,3.6024384621052366e-07,1.1391910670846723
614,1,1,0.00035785418865142316,0.00011316343063700762,3.3484347815718006e-07,1.0588680506295292
665,1,1,0.0003658045342995927,0.00011567755068038996,3.153528593292535e-07,0.9972333021271198
715,1,1,0.0003725187272183994,0.00011780076490771027,2.9642903878893286e-07,0.9373909271874284
766,1,1,0.00036556603013882086,0.00011560212904244337,2.810865856767876e-07,0.8888738304587107
816,1,1,0.00032709967457855065,0.00010343799935680974,2.6825956972184504e-07,0.8483112444577724
866,1,1,0.00030745129180496987,9.722463516647657e-05,2.5564699384166534e-07,0.8084267775147016
917,1,1,0.00028573184397062527,9.035634269870253e-05,2.474090080590808e-07,0.7823759791096497
967,1,1,0.00025121882940201456,7.944236920316418e-05,2.4669225256663546e-07,0.7801093992280869
1018,1,1,0.00022915269175292872,7.246444378977373e-05,2.5366322170616893e-07,0.8021535392077568
1068,1,1,0.00022440870124092839,7.096426226815879e-05,2.507400140849912e-07,0.7929095450512725
1118,1,1,0.00021491594524856343,6.796238924735026e-05,2.4648483492588407e-07,0.7794534870564139
1169,1,1,0.00020901432952132623,6.609613449003621e-05,2.378312168107725e-07,0.7520883438113682
1219,1,1,0.00022818145458945887,7.215731163129712e-05,2.3235227265309016e-07,0.7347624011002193
1270,1,1,0.00024400802277862982,7.716211193347181e-05,2.299001909769324e-07,0.7270082379947974
1320,1,1,0.00025300267035189135,8.000646924167307e-05,2.3029344751877718e-07,0.7282518243717881
1370,1,1,0.0002603003510184953,8.23141984959775e-05,2.2322447657756317e-07,0.7058977754840077
1421,1,1,0.000268197834924349,8.481160218867956e-05,2.150325089982175e-07,0.6799924994150193
1471,1,1,0.00027061285559182074,8.557529877923863e-05,2.1113936563662302e-07,0.6676812991348162
1522,1,1,0.0002739433761198751,8.662850184549849e-05,2.10793859499554e-07,0.6665887127961118
1572,1,1,0.00027847448405031477,8.80613639839226e-05,2.0619150937109336e-07,0.6520348038006076
1622,1,1,0.00028162238355665273,8.905681721245735e-05,2.0249883956158273e-07,0.6403575565556139
1673,1,1,0.00027632351618529506,8.738116822119341e-05,1.9865006501767164e-07,0.6281866627963791
1723,1,1,0.0002760675616320838,8.730022828462957e-05,1.9556428134948964e-07,0.6184285580383747
1774,1,1,0.0002734459849697276,8.64712129532508e-05,1.9201101490127483e-07,0.6071921429285592
1824,1,1,0.0002762938450407956,8.737178538145318e-05,1.8763892489017246e-07,0.5933663803582049
1874,1,1,0.00028296184845733627,8.948039320565848e-05,1.8347348200411136e-07,0.5801940933749066
1925,1,1,0.00028587957257537964,9.040305858536079e-05,1.7683870494189693e-07,0.5592130860908683
1975,1,1,0.0002875109886723195,9.091895765313999e-05,1.7343309609160504e-07,0.5484436053043186
2026,1,1,0.0002889786270579225,9.138306566113979e-05,1.7038860741942457e-07,0.5388160867896465
2076,1,1,0.0002924264990002512,9.247337850297452e-05,1.7030691214189312e-07,0.5385577436385676
2126,1,1,0.00028424181760063863,8.988515498841548e-05,1.6770971230437883e-07,0.5303446766134031
2177,1,1,0.0002788764525132252,8.818847757295799e-05,1.6638037195519017e-07,0.5261409333244035
2227,1,1,0.0002762663953338434,8.736310502194588e-05,1.6609711086805105e-07,0.5252451831165483
2278,1,1,0.0002795609075654499,8.840492126506195e-05,1.6483843875345882e-07,0.5212649124070965
2328,1,1,0.00027680000485728537,8.753184716946923e-05,1.604650081282498e-07,0.5074349104427017
2378,1,1,0.0002683599048013217,8.486285318381326e-05,1.6041545171434348e-07,0.5072781993020877
2429,1,1,0.00025982822545665495,8.216489928427729e-05,1.5884804315799331e-07,0.5023216182399849
2479,1,1,0.00025402997804399916,8.033133245816025e-05,1.5676475635904168e-07,0.4957336869359364
2530,1,1,0.0002496864403361193,7.89577852321875e-05,1.5177685515964475e-07,0.4799605584019564
2580,1,1,0.00024418454971426303,7.72179346519689e-05,1.512792715546702e-07,0.4783870608838794
2631,1,1,0.00023108020996302393,7.307397856730891e-05,1.5164458570524208e-07,0.4795422856611762
2681,1,1,0.0002177048668039824,6.884432368041661e-05,1.518416468400718e-07,0.48016544768553565
2731,1,1,0.00020472424212658632,6.473948973718061e-05,1.5188848984294042e-07,0.4803135782670423
2782,1,1,0.00019504513050304072,6.167868589143917e-05,1.4781835309532243e-07,0.46744267575621956
2832,1,1,0.0001892227236470707,5.983747917853465e-05,1.4658351100170334e-07,0.46353776218973236
2883,1,1,0.00019111190656139347,6.0434891271128126e-05,1.4285930922901712e-07,0.45176080212200725
2933,1,1,0.0001962087569551132,6.204665688485616e-05,1.414579070164826e-07,0.4473291792123988
2983,1,1,0.00020016232565863294,6.32968850837643e-05,1.3939977765085763e-07,0.44082080269774643
3034,1,1,0.0002035267768839274,6.436081797861177e-05,1.3806818689356555e-07,0.436609942993475
3084,1,1,0.00020484954465122386,6.477911387462301e-05,1.3697796156082093e-07,0.433162347779187
3135,1,1,0.00020308115264536196,6.421989922116727e-05,1.3446187217547798e-07,0.42520577452493025
3185,1,1,0.00020676840125714722,6.53859096124208e-05,1.347140892607364e-07,0.42600335497915576
3235,1,1,0.00020494130977078724,6.480813255338081e-05,1.3323693281025815e-07,0.4213321761352347
3286,1,1,0.0002069953318655219,6.545767137174797e-05,1.297346414333248e-07,0.41025695835455805
3336,1,1,0.0002124650222128211,6.718733933107826e-05,1.2894924795036712e-07,0.40777332608895916
3387,1,1,0.00021227012504379473,6.712570743471405e-05,1.2858614761518874e-07,0.4066251020106249
3437,1,1,0.0002093222732789279,6.619351485656142e-05,1.272703970850742e-07,0.40246433350288896
3487,1,1,0.00020623215852505686,6.52163347712091e-05,1.2729620061372406e-07,0.402545931425092
3538,1,1,0.00020158947296716406,6.374818868891803e-05,1.2649973728627533e-07,0.4000272932375574
3588,1,1,0.00019428619070520464,6.14386880546282e-05,1.2797980717591657e-07,0.40470768518505784
3639,1,1,0.00018488658116037462,5.846627052683606e-05,1.3078546164683967e-07,0.41357994364060946
3689,1,1,0.0001759113683599149,5.562805903342095e-05,1.338798727589996e-07,0.42336533077196964
3739,1,1,0.00017003030359177528,5.3768303059991826e-05,1.3481464869939235e-07,0.4263213518455365
3790,1,1,0.00016367617037624344,5.175894970827081e-05,1.3728322953271197e-07,0.434127689867063
3840,1,1,0.00015751878311509552,4.981181289017747e-05,1.3724508738074497e-07,0.434007073791987
3891,1,1,0.0001499135861927318,4.740683845730026e-05,1.393971572225552e-07,0.4408125161758656
3941,1,1,0.00014609011365533106,4.619775027837129e-05,1.404864892906199e-07,0.4442572866392116
3991,1,1,0.0001425388204592296,4.507473276449733e-05,1.4405121997960252e-07,0.455529954861498
4042,1,1,0.0001394765574644334,4.410636017869689e-05,1.4522872959925287e-07,0.45925356722635163
4092,1,1,0.00013915629804122216,4.400508525674896e-05,1.43721638520932e-07,0.45448772677753846
4143,1,1,0.0001380102815858258,4.3642683033240434e-05,1.412705544391137e-07,0.44673671834241013
4193,1,1,0.0001360347142704317,4.301795379447747e-05,1.3956439241390184e-07,0.44134136028545506
4243,1,1,0.00013591943914999816,4.2981500600665454e-05,1.3665628743328638e-07,0.4321451248718304
4294,1,1,0.0001382756121910015,4.372658793777104e-05,1.3324804479538795e-07,0.4213673153175708
4344,1,1,0.00013926543259715047,4.403959663356541e-05,1.3116729884155515e-07,0.4147874188712796
4395,1,1,0.00014016640652399985,4.432450960569241e-05,1.2906628203693142e-07,0.40814342036637963
4445,1,1,0.00014165421010744605,4.4794994409157447e-05,1.2724766269525522e-07,0.4023924410498469
4495,1,1,0.0001417943506330392,4.4839310734494195e-05,1.2454908815279708e-07,0.3938587990599324
4546,1,1,0.00014199970221779882,4.4904248607390746e-05,1.2304184759590816e-07,0.3890924859183828
4596,1,1,0.00014214051900753784,4.4948778786227575e-05,1.226358668616391e-07,0.38780866211194504
4647,1,1,0.00013999758960947466,4.427112500994625e-05,1.230261302535864e-07,0.38904278331788145
4697,1,1,0.0001394818926436531,4.410804731050283e-05,1.23411510674227e-07,0.3902614632127395
4747,1,1,0.00013955781373929712,4.41320556689719e-05,1.2218052903566775e-07,0.3863687574770462
4798,1,1,0.00013789521443368315,4.3606295604776445e-05,1.2159068276957047e-07,0.38450349980683296
4848,1,1,0.00013436268405497693,4.248921141473156e-05,1.204638098808678e-07,0.3809400148450391
4899,1,1,0.00013284703532320179,4.2009921202216055e-05,1.1774973332046585e-07,0.37235735117009344
4949,1,1,0.0001363693714051882,4.312378167258312e-05,1.150524644297564e-07,0.3638278380135358
5000,1,1,0.00014246326826123282,4.505084106170714e-05,1.1332333819018282e-07,0.3583598607345213


==> numerics/gauss/d10/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,cov_err_l2,mean_err_l2_rel,cov_err_l2_rel,kl,calls
2,0.9681697122835081,0.9681697122835081,2.4017796254920326e-14,7.59509405434103e-15,2.9001762488430765e-07,0.9171162562267392,9.366732682151047,100
3,0.0009675314781394384,0.0009675314781394384,2.4017796254920326e-14,7.59509405434103e-15,4.0110895152819855e-09,0.012684178767111837,0.01171735896298632,200
4,0.02964240667039053,0.02964240667039053,2.4646951146678475e-14,7.794050300240276e-15,1.482382974940354e-08,0.046877065654678245,nan,300
5,0.2383705764954862,0.2383705764954862,2.4017796254920326e-14,7.59509405434103e-15,5.912304399205655e-08,0.18696348121723275,nan,400
6,0.014892664485078644,0.014892664485078644,2.4719857983144366e-14,7.817105466263239e-15,2.312303582255714e-09,0.007312145961694561,0.02819732394238938,500
7,6.0259947641028155e-05,6.0259947641028155e-05,2.4017796254920326e-14,7.59509405434103e-15,1.3570265479010275e-11,4.291294736682835e-05,0.00013857960502202844,600
8,0.016227025142257823,0.016227025142257823,2.534909290505462e-14,8.016087019918698e-15,1.4010786534057241e-09,0.004430599725803717,nan,700
9,0.0005387319761497311,0.0005387319761497311,2.4646951146678475e-14,7.794050300240276e-15,2.4490616841512255e-10,0.0007744613052165768,0.0010748007849926701,800
10,3.775346516410316e-05,3.775346516410316e-05,2.4646951146678475e-14,7.794050300240276e-15,1.8339539676302696e-12,5.7994716616143646e-06,7.01056175485328e-05,900
12,0.004636904926440977,0.004636904926440977,2.4646951146678475e-14,7.794050300240276e-15,5.158782293574454e-10,0.0016313502000642691,0.00840770473290766,1100
15,8.142208329786627e-08,8.142208329786627e-08,2.4646951146678475e-14,7.794050300240276e-15,3.362844604652915e-14,1.0634248367911678e-07,4.053978468865384e-07,1400
20,3.101465595456432e-08,3.101465595456432e-08,2.4017796254920326e-14,7.59509405434103e-15,1.7123949248124077e-14,5.415068216119989e-08,6.528639268172725e-08,1900
25,6.915981121125014e-10,6.915981121125014e-10,2.3315740848414614e-14,7.373084641521687e-15,1.0913872175751454e-15,3.451269416731209e-09,-3.2717756349132177e-09,2400


==> numerics/gauss/d3/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1,1,0.0002635371023338197,0.00015215321697388475,1.2893882277825178e-07,0.7444286404001712
60,1,1,8.788834806981984e-05,5.0742361416742016e-05,7.879781510213231e-08,0.4549393976077045
110,1,1,0.00016467664434535617,9.507610494203565e-05,8.73675050668532e-08,0.5044165256877369
161,1,1,8.864210615129073e-05,5.117754384798309e-05,7.819888280884566e-08,0.4514814604001504
211,1,1,8.973042527926936e-05,5.180588518948577e-05,7.545886171110053e-08,0.4356619412164664
262,1,1,0.000154044965841849,8.893790249609823e-05,7.130285725034276e-08,0.4116672382747485
312,1,1,0.00017465735917196736,0.00010083847333388451,7.551343490004921e-08,0.43597701966976693
362,1,1,0.00017331546071582018,0.0001000637278990028,7.333977421358165e-08,0.4234273838451774
413,1,1,0.0001642625062774154,9.483700221702837e-05,7.32414674602885e-08,0.42285980954040786
463,1,1,0.00017944840908227548,0.00010360458728930185,7.093541350748499e-08,0.40954580083623876
514,1,1,0.00018792776531963073,0.00010850014589549362,6.685421462933122e-08,0.38598298812705395
564,1,1,0.00019781579126916545,0.0001142090003392115,6.50185314787724e-08,0.3753846665158341
614,1,1,0.00020938854015058653,0.0001208905300211639,6.510127290354897e-08,0.3758623743545129
665,1,1,0.00019687191365979262,0.00011366405234735803,6.368025169398687e-08,0.36765810457586445
715,1,1,0.00018068925841294107,0.00010432099198438539,5.697782202275821e-08,0.32896160882678044
766,1,1,0.00015689704220135336,9.058454955000744e-05,5.5861191332437646e-08,0.32251473853036067
816,1,1,0.0001260156326721497,7.275515944536662e-05,5.5707794386848946e-08,0.32162910085207563
866,1,1,0.00013164644271573554,7.600610913978657e-05,3.6505655650912496e-08,0.21076550116998113
917,1,1,0.00013553252789919002,7.824974146654783e-05,3.8502065419594606e-08,0.2222917783435953
967,1,1,0.00014293796732046244,8.252527390988692e-05,4.073289195936975e-08,0.2351714613761407
1018,1,1,0.00013483817828047003,7.784885852726812e-05,4.086964028881628e-08,0.23596097822431253
1068,1,1,0.00014217610932217955,8.208541498949403e-05,4.2347802699544215e-08,0.24449515288171014
1118,1,1,0.00012787997597018828,7.383153855035108e-05,4.225834658256718e-08,0.24397867774953663
1169,1,1,0.00010201844276107573,5.89003753904135e-05,3.608391644532899e-08,0.20833058873126656
1219,1,1,8.746215682796748e-05,5.0496299788532295e-05,2.6275398790750093e-08,0.15170108564904333
1270,1,1,8.937097137966493e-05,5.159835438378789e-05,2.4706376624656114e-08,0.14264233194945486
1320,1,1,9.728622132625333e-05,5.616822607115388e-05,2.8579093772083522e-08,0.1650014748250798
1370,1,1,0.00010369666390474734,5.9869296819472035e-05,2.9537061752765934e-08,0.1705323055403001
1421,1,1,8.651223509983161e-05,4.9947862223083975e-05,3.17248504911233e-08,0.18316350971050668
1471,1,1,8.025201672277954e-05,4.633352345790712e-05,3.099664905369714e-08,0.17895923675128403
1522,1,1,7.299679723071313e-05,4.214472053113276e-05,2.943075424515378e-08,0.16991853885893257
1572,1,1,7.804087492856496e-05,4.50569201478009e-05,2.620154461963807e-08,0.1512746883933203
1622,1,1,7.658982954379182e-05,4.421915870429576e-05,2.4225605442570895e-08,0.13986659823549968
1673,1,1,7.724762721325883e-05,4.4598938365834846e-05,2.6066482340757793e-08,0.15049490596263138
1723,1,1,7.987005034978248e-05,4.611299506963588e-05,2.571495571542262e-08,0.14846536604498556
1774,1,1,7.190138321341097e-05,4.151228295336926e-05,3.0166537660761915e-08,0.17416658638959875
1824,1,1,6.452620344539696e-05,3.72542209289845e-05,2.978335922684354e-08,0.17195430466989442
1874,1,1,6.425197162386309e-05,3.709589311300155e-05,2.7961352576340598e-08,0.16143494436856282
1925,1,1,6.92980804632653e-05,4.000926540979057e-05,2.6401083402395276e-08,0.15242672609270674
1975,1,1,8.045599671759849e-05,4.6451291362825136e-05,2.5604812840230723e-08,0.14782945585857193
2026,1,1,8.931644219726245e-05,5.156687194564913e-05,2.2918760958122818e-08,0.13232152808664896
2076,1,1,8.384706019934129e-05,4.840912277684845e-05,2.4382216567800756e-08,0.1407707929885952
2126,1,1,8.501136845810984e-05,4.908133646346818e-05,2.3969053125034148e-08,0.13838539273958905
2177,1,1,9.247765797969828e-05,5.339200072860495e-05,2.4652806771089085e-08,0.14233304625568113
2227,1,1,9.522602685936537e-05,5.497877224111313e-05,2.159822151607599e-08,0.1246973900632364
2278,1,1,9.139452595530506e-05,5.276665416275362e-05,2.0486351968494595e-08,0.11827800823723775
2328,1,1,8.89437909712328e-05,5.135172165998706e-05,2.0971232151879222e-08,0.12107746528125604
2378,1,1,8.353096422773167e-05,4.8226624682549885e-05,2.061645902230715e-08,0.11902918166265922
2429,1,1,7.654989996808171e-05,4.4196105353010904e-05,2.021214520551305e-08,0.11669487475302763
2479,1,1,6.640787428598371e-05,3.8340604095323524e-05,1.9799739703282782e-08,0.11431385047574835
2530,1,1,6.370790833974089e-05,3.678177802945741e-05,1.9122764650533734e-08,0.11040533318635512
2580,1,1,6.631708126742348e-05,3.828818472161724e-05,1.773044866746971e-08,0.10236679311016478
2631,1,1,7.012536389717388e-05,4.0486897723053804e-05,1.9024992314618908e-08,0.10984084434175788
2681,1,1,6.336762997583695e-05,3.6585318224458065e-05,1.9076321881537124e-08,0.11013719573453407
2731,1,1,6.0732918924111324e-05,3.506416708950739e-05,1.9197805822126018e-08,0.11083858359254621
2782,1,1,5.85622707779855e-05,3.381094279802569e-05,1.683190259410459e-08,0.09717903493679847
2832,1,1,6.249480334989282e-05,3.608139153701335e-05,1.6357089943222453e-08,0.09443770281878404
2883,1,1,7.218524893303665e-05,4.167617290300886e-05,1.7799688674629956e-08,0.10276655047789138
2933,1,1,7.194383495236822e-05,4.15367924762838e-05,1.839442347947132e-08,0.10620025347460739
2983,1,1,7.363672463271384e-05,4.2514182788939685e-05,1.8302456241196133e-08,0.10566928037685934
3034,1,1,7.914455610058922e-05,4.569413076956862e-05,1.8053767431419674e-08,0.10423347486417048
3084,1,1,8.416744751755173e-05,4.859409848126219e-05,1.923645080274305e-08,0.11106170049216692
3135,1,1,8.468345978716322e-05,4.8892018304027536e-05,1.8407082019558643e-08,0.10627333758987703
3185,1,1,8.154417816615153e-05,4.707955321507439e-05,1.7250224252242985e-08,0.09959421615613899
3235,1,1,8.052565445992777e-05,4.649150827911009e-05,1.535652598849067e-08,0.08866094413272572
3286,1,1,7.755154430854091e-05,4.4774404982607286e-05,1.3514525535328358e-08,0.07802614955791899
3336,1,1,7.721996064053214e-05,4.458296506262354e-05,1.2882089352174523e-08,0.07437477755202773
3387,1,1,7.273069335413266e-05,4.1991085386356614e-05,1.4399064477631873e-08,0.0831330375223954
3437,1,1,6.450303348315993e-05,3.724084374504983e-05,1.6342454731700267e-08,0.09435320638566423
3487,1,1,6.192463849209512e-05,3.575220670288138e-05,1.786511725672292e-08,0.10314430257273206
3538,1,1,6.16659635742359e-05,3.560286066942276e-05,1.7503527851591315e-08,0.10105666516884358
3588,1,1,6.15852020762436e-05,3.555623299681674e-05,1.7037574055147546e-08,0.09836647967077619
3639,1,1,6.0572204474544496e-05,3.497137855878732e-05,1.8433259148311724e-08,0.10642447131319906
3689,1,1,5.943576568278409e-05,3.431525531644692e-05,1.9804836128610867e-08,0.1143432747010991
3739,1,1,5.558433063854643e-05,3.209162825688995e-05,2.0257247722225766e-08,0.1169552742546798
3790,1,1,5.217039412432617e-05,3.0120591091408587e-05,2.1013442796984546e-08,0.12132116855439831
3840,1,1,4.8490486060885996e-05,2.7995995180388328e-05,2.1343658430361227e-08,0.1232276694026048
3891,1,1,4.402285816960958e-05,2.5416609014720807e-05,2.1292045126944938e-08,0.12292967985639319
3941,1,1,3.9295990219111036e-05,2.268755053107666e-05,2.141757011831918e-08,0.12365439873199263
3991,1,1,3.509226874071407e-05,2.026053080392596e-05,2.1007918092242175e-08,0.1212892716566963
4042,1,1,3.5891215953119935e-05,2.0721803192076786e-05,2.0662521147366667e-08,0.1192951214656848
4092,1,1,3.736566914442798e-05,2.1573079138985992e-05,2.0885129789136088e-08,0.12058035305817992
4143,1,1,3.9108156748375346e-05,2.2579104826184586e-05,2.1589749539854715e-08,0.12464847708571719
4193,1,1,4.407704179151786e-05,2.5447891943415223e-05,2.2091355368736067e-08,0.12754449968903453
4243,1,1,4.5142813862440944e-05,2.606321573545745e-05,2.1277668327619285e-08,0.12284667536678569
4294,1,1,4.613161640149143e-05,2.6634101147553633e-05,1.78896685669242e-08,0.10328604962826875
4344,1,1,4.256645389009058e-05,2.4575753611891588e-05,1.7956317164230292e-08,0.10367084548422657
4395,1,1,4.463994562854919e-05,2.5772884625253133e-05,1.738263094804574e-08,0.10035866657078128
4445,1,1,4.895647920924107e-05,2.826503645003165e-05,1.7943062040986022e-08,0.10359431699449437
4495,1,1,5.210220072331929e-05,3.0081219612980306e-05,1.8039292746800317e-08,0.10414990523355627
4546,1,1,5.590874801253043e-05,3.22789307150894e-05,1.807087181993236e-08,0.1043322270972917
4596,1,1,5.800000215999829e-05,3.348631686007389e-05,1.8530625741395268e-08,0.10698661760046767
4647,1,1,5.558723806462998e-05,3.2093306860121934e-05,1.8967433577952543e-08,0.10950852882067247
4697,1,1,5.347373980007393e-05,3.0873078068148694e-05,1.8806733101036676e-08,0.1085807241846097
4747,1,1,5.049612815450295e-05,2.9153953183036123e-05,1.861489697319534e-08,0.1074731577841148
4798,1,1,4.816391186571141e-05,2.7807447480893895e-05,1.772440469014103e-08,0.1023318981907879
4848,1,1,4.588564512816134e-05,2.649208956668359e-05,1.8200484232343685e-08,0.10508054470925166
4899,1,1,4.575778170299747e-05,2.6418267583745723e-05,1.7942906166474102e-08,0.1035934170525802
4949,1,1,4.3297907839525684e-05,2.4998058746497762e-05,1.8145571235578542e-08,0.10476350437460802
5000,1,1,4.0497324297424434e-05,2.338114108457757e-05,1.8207080348872507e-08,0.10511862740578688


==> numerics/gauss/d3/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,cov_err_l2,mean_err_l2_rel,cov_err_l2_rel,kl,calls
2,0.21503817083629795,0.21503817083629795,1.456043846448818e-15,8.406473066991232e-16,2.8694850031474863e-08,0.16566979390027953,0.46329938767853757,100
3,0.0005061561906988254,0.0005061561906988254,1.6764000044290905e-15,9.678699938266253e-16,2.413131751428873e-09,0.01393222266277493,-0.0025704976510981517,200
4,0.0015962439494395797,0.0015962439494395797,1.6764000044290905e-15,9.678699938266253e-16,3.908429250627568e-12,2.2565326799584337e-05,0.003516517758839515,300
5,6.279914227802497e-05,6.279914227802497e-05,1.2947314098277875e-15,7.475135279923368e-16,3.364324926502361e-12,1.9423939019575062e-05,0.00015227531949951276,400
6,7.7850810189517e-06,7.7850810189517e-06,2.059156955057807e-15,1.188854822306315e-15,4.744542540055165e-12,2.7392629126824805e-05,3.0465512263961238e-05,500
7,1.8178444798344628e-06,1.8178444798344628e-06,1.2947314098277875e-15,7.475135279923368e-16,4.921181785098797e-13,2.8412456283578735e-06,-4.337299120355546e-06,600
8,3.134524468872968e-07,3.134524468872968e-07,1.6764000044290905e-15,9.678699938266253e-16,4.022799319357547e-13,2.322564269926923e-06,-4.789448541916978e-07,700
9,5.890133181196688e-07,5.890133181196688e-07,1.6764000044290905e-15,9.678699938266253e-16,2.4977646345296346e-13,1.4420850841180118e-06,-1.5759903732153759e-06,800
10,6.137878760803517e-09,6.137878760803517e-09,2.059156955057807e-15,1.188854822306315e-15,4.180596609585705e-14,2.413668577917544e-07,-5.612394377358954e-08,900
12,2.2012109024416304e-08,2.2012109024416304e-08,2.059156955057807e-15,1.188854822306315e-15,1.0952069440846187e-14,6.32318023985602e-08,-7.209651645002774e-08,1100
15,2.0430722336151064e-08,2.0430722336151064e-08,1.831026719408895e-15,1.0571437693441229e-15,4.0344538930842466e-15,2.3292930412053236e-08,2.829363340381414e-08,1400
20,1.4621488464428012e-09,1.4621488464428012e-09,2.059156955057807e-15,1.188854822306315e-15,4.2704524793447814e-16,2.4655468885112143e-09,-2.5964793301590766e-09,1900
25,7.87986342842828e-11,7.87986342842828e-11,1.6764000044290905e-15,9.678699938266253e-16,1.1245413747462054e-17,6.492542654245934e-11,1.0866830308623457e-10,2400


==> numerics/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1,1,0.007118787744467243,0.003570057725535573,4.5902959189650364e-05,41769.050762006875
70,1,1,0.01128993024255587,0.005661877292874771,5.195864583375141e-05,47279.37705254575
131,1,1,0.005067574117119139,0.0025413782199934427,0.00010211373236964142,92917.6189540129
191,1,1,0.005358722194156315,0.0026873883946203284,8.776717026026504e-05,79863.07319954362
252,1,1,0.007221630860448549,0.003621633341203082,9.032907619076964e-05,82194.26013711387
312,1,1,0.006317914969648175,0.003168421640917644,9.59273883935332e-05,87288.40201177358
373,1,1,0.004629234766532552,0.00232155191794024,0.00010946177783878458,99603.91738924266
433,1,1,0.0024088526486162236,0.0012080347548714232,0.00012720030756049454,115744.95843472988
494,1,1,0.0010650726291702851,0.0005341317798077465,0.00013897904433938303,126462.93093835528
554,1,1,0.0007486465532615325,0.0003754447396249674,0.00013436732793125285,122266.53444994324
615,1,1,0.0005287406877028444,0.0002651623906620352,0.00012696134497040397,115527.5162320502
675,1,1,0.0008279592754567602,0.0004152199101694742,0.00013167175099730566,119813.71459312842
736,1,1,0.0011412883967951433,0.0005723538338685972,0.000130914206857669,119124.39302908252
796,1,1,0.00046527116522008784,0.00023333255288498876,0.000134845908811339,122702.01550447516
857,1,1,0.0014045550855391845,0.0007043815483846412,0.00014229096462131804,129476.58776610623
917,1,1,0.0011357380103722912,0.0005695703262490574,0.00013832919867565383,125871.60878843394
978,1,1,0.0011382871585166642,0.0005708487189126717,0.00013535964155733253,123169.48273369786
1038,1,1,0.001311186792760264,0.0006575575374827121,0.000133090945140706,121105.09957708816
1099,1,1,0.0009009958753706771,0.0004518476180221465,0.00013280718152816376,120846.89102265231
1159,1,1,0.0011479365871447426,0.0005756878879477998,0.00013074030587326095,118966.15314273244
1220,1,1,0.000642775838031099,0.0003223507890278111,0.00013445223811445165,122343.79782936042
1280,1,1,0.00045714241732019707,0.000229256002174302,0.00013390634799580257,121847.06924194787
1341,1,1,0.00011410096795586251,5.7221405773547046e-05,0.0001379038244887125,125484.54276217204
1401,1,1,0.00048615416914731777,0.0002438053373223026,0.00013823523867560866,125786.11059657947
1462,1,1,0.0002916377148245517,0.00014625572699173797,0.0001356997040661172,123478.92004324032
1522,1,1,0.00018530535584567487,9.293026298390912e-05,0.00013630482860722644,124029.54854565344
1583,1,1,0.0003088308251597468,0.00015487803721946655,0.00013561627263458773,123403.00224272763
1643,1,1,0.0002131821312592312,0.00010691040974492692,0.00013406527918685893,121991.68747798516
1704,1,1,0.0007555883265091645,0.00037892602493662543,0.00013855770517266864,126079.5365482506
1764,1,1,0.0012667163401527603,0.0006352556950077946,0.00014349484894035593,130572.05320278367
1825,1,1,0.0014981393619704025,0.000751313874653477,0.00014278276458166284,129924.0974228045
1885,1,1,0.0013233689276198406,0.0006636668535952412,0.000141026233557053,128325.75529351295
1946,1,1,0.0010740456325163971,0.000538631722925441,0.00014003300511053398,127421.97457581412
2006,1,1,0.0010973014317715356,0.0005502944594438655,0.00013770489450113874,125303.52792357036
2067,1,1,0.0013658315743700455,0.0006849617854739275,0.00013966052026026036,127083.03480169461
2127,1,1,0.001781606358337613,0.000893472002784443,0.00014307333497995864,130188.49976048843
2188,1,1,0.0015773163473818991,0.0007910209734741464,0.0001422774337354447,129464.27543877753
2248,1,1,0.0011530935845901718,0.0005782741117869542,0.00014947580239419413,136014.37659170572
2309,1,1,0.0008311761432749168,0.0004168331629055405,0.00015249889949463702,138765.2209484971
2369,1,1,0.0009667625453947183,0.00048482947066757164,0.0001516000288394078,137947.30038978913
2430,1,1,0.0012263270545956105,0.0006150005495942751,0.0001521449385249475,138443.13683950432
2490,1,1,0.0014031972623882243,0.0007037006028073883,0.00015043086489427424,136883.4284949157
2551,1,1,0.0013626461581839006,0.000683364305668011,0.00014778836579730454,134478.90641467538
2611,1,1,0.0015100783173155779,0.0007573012367289925,0.00014655721065697305,133358.6261002854
2672,1,1,0.0016950662808186993,0.0008500723280919413,0.0001463738901578251,133191.81499769413
2732,1,1,0.0015174266446191073,0.0007609864080813929,0.00014732903869170018,134060.94518670556
2793,1,1,0.0013891067709764218,0.0006966342497249559,0.0001460621115839368,132908.11444092955
2853,1,1,0.0014419294859488068,0.0007231247349648751,0.0001443448761428587,131345.52903086125
2914,1,1,0.0015561057878793355,0.000780383920575089,0.00014550116602235534,132397.6862670156
2974,1,1,0.001329229437097086,0.0006666058873023602,0.00014577656861427735,132648.28677393397
3035,1,1,0.0011321754447986502,0.0005677837067844176,0.00014566769646029272,132549.2193803142
3095,1,1,0.0011069232631360775,0.0005551197885068764,0.00014416180063262586,131178.94085408156
3156,1,1,0.0010516146248255559,0.0005273826177164152,0.00014449213291763677,131479.52422004595
3216,1,1,0.00093647128678502,0.0004696384654434311,0.00014372947782371237,130785.5519817765
3277,1,1,0.0008663741587789386,0.00043448489683612675,0.00014177095404694604,129003.40807440082
3337,1,1,0.0009794074535578066,0.0004911708666603664,0.0001408833925009375,128195.77815414952
3398,1,1,0.0011829465913733394,0.0005932453346021795,0.0001413639334362708,128633.04274613872
3458,1,1,0.0014027012090996075,0.0007034518330815765,0.00014138424726260044,128651.52715886748
3519,1,1,0.0013778806510032961,0.0006910043731537665,0.00014007798375204638,127462.90255069207
3579,1,1,0.001422683821841809,0.0007134730731518577,0.00014016432341746422,127541.4666766499
3640,1,1,0.0015257383897442096,0.0007651547315321961,0.0001392707723669716,126728.38665206435
3700,1,1,0.0015755425089629487,0.0007901313970773297,0.00013841283664260532,125947.71452429281
3761,1,1,0.0016353164998624435,0.0008201079332035385,0.00013715187661304137,124800.31347622283
3821,1,1,0.0015271608327432915,0.0007658680838332186,0.00013621259867253082,123945.62461368727
3882,1,1,0.0015742102858470348,0.0007894632898661262,0.00013572731035130814,123504.04017379065
3942,1,1,0.001646998332965887,0.0008259663489923473,0.00013569027612167573,123470.3411564559
4003,1,1,0.0017278723446117095,0.0008665245030538476,0.00013545471947478131,123255.9981660441
4063,1,1,0.001768070969669464,0.0008866840326106716,0.0001349475151131704,122794.47139084624
4124,1,1,0.0016136396006059554,0.0008092370118565117,0.00013486062162762084,122715.40332044556
4184,1,1,0.0017228780484362049,0.0008640198735740839,0.00013478424087706882,122645.9012337965
4245,1,1,0.001728893933467932,0.0008670368278090438,0.00013453278226556312,122417.08837087995
4305,1,1,0.0018279339229229214,0.000916705183178334,0.00013650292911320978,124209.80860375144
4366,1,1,0.0017785246790380414,0.0008919265468183468,0.00013543955240470453,123242.1970052664
4426,1,1,0.0016304502712335884,0.000817667529340652,0.00013599074046897076,123743.74641824933
4487,1,1,0.0018039927074583843,0.0009046987118104651,0.00013735089824190355,124981.41170312224
4547,1,1,0.0018871356058652636,0.0009463947080159416,0.00013638932251687638,124106.4331401012
4608,1,1,0.0020211771716945343,0.0010136162834876352,0.00013655310701349472,124255.46760485144
4668,1,1,0.0020868605938827935,0.0010465563875109724,0.00013641150995795864,124126.6224344126
4729,1,1,0.0022564624583009223,0.001131611381151114,0.00013763337509932737,125238.44938446388
4789,1,1,0.0023627355726196443,0.0011849071340811195,0.00013769209421000516,125291.880395403
4850,1,1,0.0023102392540271573,0.0011585803359687662,0.000136979297339172,124643.2762703874
4910,1,1,0.0021364650648200553,0.0010714329298447867,0.00013812488658467711,125685.6965455208
4971,1,1,0.0021558536628472234,0.0010811562727310797,0.00013713931617998737,124788.88420510203
5031,1,1,0.002010680571211043,0.0010083522594721596,0.00013796009220238994,125535.74314293933
5092,1,1,0.0019166774006598001,0.000961209858645259,0.0001373831765654087,125010.78311962349
5152,1,1,0.0017609517137013536,0.0008831137400719214,0.00013821916816566938,125771.48735752744
5213,1,1,0.0016620039609534128,0.000833491641225567,0.00013915695772507642,126624.82187892763
5273,1,1,0.0016805842659494534,0.0008428096267836385,0.00013852110028724233,126046.22820943105
5334,1,1,0.0015882795718549089,0.0007965190084811696,0.0001379396029791699,125517.09912913587
5394,1,1,0.0016282546517205395,0.0008165664305740833,0.00013700840201858272,124669.75985343258
5455,1,1,0.0015239277928066847,0.0007642467208122999,0.00013696094382715694,124626.57563085236
5515,1,1,0.0014203811865764664,0.0007123183062009093,0.0001369987013386195,124660.9327930216
5576,1,1,0.0013847402540653076,0.0006944444502827235,0.00013606005896928263,123806.82226367164
5636,1,1,0.0012931487323894005,0.0006485114865127661,0.0001361240844816305,123865.0817947026
5697,1,1,0.0011843625034070415,0.0005939554116372091,0.00013605904176453227,123805.89666589748
5757,1,1,0.00108968797733935,0.0005464763273700779,0.00013615113595021925,123889.69707407927
5818,1,1,0.001000906890143193,0.0005019527908350231,0.00013632443676933812,124047.39084456075
5878,1,1,0.001119213158418542,0.0005612831462545893,0.00013704495602631482,124703.02189647884
5939,1,1,0.0010962106932226826,0.000549747456256996,0.000136493214928202,124200.96925452726
6000,1,1,0.0008816826981167035,0.00044216209850180763,0.00014135371919269846,128623.74837240334


==> numerics/mc_small.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1.7175467088793495,0.6320210442997773,0.49532680862366824,0.24766340431183412,4.299256278033723,0.5983900093886563
50,1.7175467088793495,0.6320210442997773,1.2226186991037382,0.6113093495518691,7.409747404285776,1.0313222874087429
90,1.7175467088793495,0.6320210442997773,0.6143056005009111,0.30715280025045555,4.201591183598806,0.5847965381005055
130,1.7175467088793495,0.6320210442997773,0.5437088814977773,0.27185444074888865,3.856660247070506,0.5367874842085131
171,1.7175467088793495,0.6320210442997773,0.17736516158116497,0.08868258079058249,2.3461403045426676,0.3265464601483289
211,1.7175467088793495,0.6320210442997773,0.22509771701704454,0.11254885850852227,2.5795020605980965,0.3590268089264266
251,1.7175467088793495,0.6320210442997773,0.44850274339501994,0.22425137169750997,4.680912444094848,0.651510647476555
292,1.7175467088793495,0.6320210442997773,0.6938294803041483,0.34691474015207413,6.49185265804711,0.903565528960568
332,1.7175467088793495,0.6320210442997773,0.5131521884931944,0.2565760942465972,5.0981179841574065,0.7095792088485726
372,1.7175467088793495,0.6320210442997773,0.6069009765101794,0.3034504882550897,5.364795713014967,0.7466966259911962
413,1.7175467088793495,0.6320210442997773,0.5788753499892634,0.2894376749946317,4.798647145481146,0.6678974977854969
453,1.7175467088793495,0.6320210442997773,0.5261544504590958,0.2630772252295479,4.087250760358799,0.568882118835557
493,1.7175467088793495,0.6320210442997773,0.3783722462477256,0.1891861231238628,3.248164585414157,0.45209429516744726
533,1.7175467088793495,0.6320210442997773,0.3290179612865476,0.1645089806432738,2.76397256049259,0.3847022506831299
574,1.7175467088793495,0.6320210442997773,0.3017390467754525,0.15086952338772625,2.372704517310521,0.33024378789517067
614,1.7175467088793495,0.6320210442997773,0.37547791303628514,0.18773895651814257,2.543718415484732,0.35404627872524963
654,1.7175467088793495,0.6320210442997773,0.3308485423798705,0.16542427118993525,2.3409020348550493,0.3258173739890391
695,1.7175467088793495,0.6320210442997773,0.2386617894417788,0.1193308947208894,1.8258105479929672,0.25412460209399257
735,1.7175467088793495,0.6320210442997773,0.21504956493816846,0.10752478246908423,1.4901400329462338,0.20740445571040117
775,1.7175467088793495,0.6320210442997773,0.19318907810714214,0.09659453905357107,1.4952577735087809,0.2081167660788056
816,1.7175467088793495,0.6320210442997773,0.21906373779623597,0.10953186889811799,1.7157145427448381,0.2388009401967744
856,1.7175467088793495,0.6320210442997773,0.22655975591921235,0.11327987795960617,1.655181034066613,0.23037561160881267
896,1.7175467088793495,0.6320210442997773,0.2057332592708134,0.1028666296354067,1.4637579058136978,0.2037324714690358
936,1.7175467088793495,0.6320210442997773,0.200407252126146,0.100203626063073,1.3660361490419775,0.19013111365957538
977,1.7175467088793495,0.6320210442997773,0.16562024945495105,0.08281012472747552,1.1765304447298024,0.16375484928986225
1017,1.7175467088793495,0.6320210442997773,0.190343938621756,0.095171969310878,1.4366089360143692,0.19995375458348588
1057,1.7175467088793495,0.6320210442997773,0.2591385329528996,0.1295692664764498,2.1423231454448333,0.2981782625209239
1098,1.7175467088793495,0.6320210442997773,0.21998965449828722,0.10999482724914361,1.864477589933552,0.25950645655753724
1138,1.7175467088793495,0.6320210442997773,0.1894377081361126,0.0947188540680563,1.6109194419581534,0.22421508225105793
1178,1.7175467088793495,0.6320210442997773,0.22221857070830403,0.11110928535415202,1.975320786337962,0.27493411591248
1219,1.7175467088793495,0.6320210442997773,0.2916119290215772,0.1458059645107886,2.4464263347495288,0.3405047251774796
1259,1.7175467088793495,0.6320210442997773,0.28272547780042256,0.14136273890021128,2.432504837038738,0.3385670679160534
1299,1.7175467088793495,0.6320210442997773,0.2996602513552636,0.1498301256776318,2.471048473612838,0.3439317462603732
1340,1.7175467088793495,0.6320210442997773,0.31891927509377954,0.15945963754688977,2.5075135207794226,0.3490071170931978
1380,1.7175467088793495,0.6320210442997773,0.3180223742353267,0.15901118711766335,2.4049070032895807,0.3347258761079164
1420,1.7175467088793495,0.6320210442997773,0.29339421371050006,0.14669710685525003,2.2058032146342708,0.3070137067795837
1460,1.7175467088793495,0.6320210442997773,0.27221842191092704,0.13610921095546352,2.0216105243130085,0.2813769318206666
1501,1.7175467088793495,0.6320210442997773,0.26307437368757625,0.13153718684378812,1.9076838499949176,0.2655201000092818
1541,1.7175467088793495,0.6320210442997773,0.24712507176268908,0.12356253588134454,1.7828654405453708,0.24814730704878604
1581,1.7175467088793495,0.6320210442997773,0.23304650712368344,0.11652325356184172,1.644798589030494,0.22893053576758324
1622,1.7175467088793495,0.6320210442997773,0.2127363496376821,0.10636817481884105,1.4963525981973103,0.20826914874996558
1662,1.7175467088793495,0.6320210442997773,0.21443220609335406,0.10721610304667703,1.4872032849143106,0.2069957057851238
1702,1.7175467088793495,0.6320210442997773,0.23886075127489684,0.11943037563744842,1.579670530743816,0.21986571690373682
1743,1.7175467088793495,0.6320210442997773,0.23345938796238427,0.11672969398119214,1.4837570133588196,0.20651603806236377
1783,1.7175467088793495,0.6320210442997773,0.21368855922734503,0.10684427961367252,1.3504364350610354,0.18795987463779149
1823,1.7175467088793495,0.6320210442997773,0.2253307058854868,0.1126653529427434,1.4233674388171622,0.1981107428810571
1863,1.7175467088793495,0.6320210442997773,0.2758307642918414,0.1379153821459207,1.7492780845382683,0.24347246633758698
1904,1.7175467088793495,0.6320210442997773,0.25565630371525366,0.12782815185762683,1.6163931195398138,0.22497693354990125
1944,1.7175467088793495,0.6320210442997773,0.26755106823450364,0.13377553411725182,1.6346696027522944,0.22752073746710103
1984,1.7175467088793495,0.6320210442997773,0.246761002251596,0.123380501125798,1.4934168579449318,0.207860539092021
2025,1.7175467088793495,0.6320210442997773,0.2230361053897192,0.1115180526948596,1.35006190283311,0.1879077455417593
2065,1.7175467088793495,0.6320210442997773,0.21216240874432107,0.10608120437216054,1.2755410794495696,0.17753559898423385
2105,1.7175467088793495,0.6320210442997773,0.17927033966984207,0.08963516983492104,1.1329089347430505,0.1576834094680757
2146,1.7175467088793495,0.6320210442997773,0.18344983259045936,0.09172491629522968,1.1817138733678496,0.16447630242286904
2186,1.7175467088793495,0.6320210442997773,0.19616291418821977,0.09808145709410988,1.282492482079909,0.17850312676490748
2226,1.7175467088793495,0.6320210442997773,0.1841009311225806,0.0920504655612903,1.2116152440806425,0.16863811096472808
2266,1.7175467088793495,0.6320210442997773,0.22661072094036952,0.11330536047018476,1.4549696943725303,0.2025092882981096
2307,1.7175467088793495,0.6320210442997773,0.23088080380817586,0.11544040190408793,1.4218796421039894,0.19790366457923253
2347,1.7175467088793495,0.6320210442997773,0.2391544714772521,0.11957723573862605,1.458654466587641,0.2030221516255788
2387,1.7175467088793495,0.6320210442997773,0.22136719650327696,0.11068359825163848,1.3441453289022487,0.18708424991807993
2428,1.7175467088793495,0.6320210442997773,0.1975075044531947,0.09875375222659735,1.213610919784848,0.16891587817053008
2468,1.7175467088793495,0.6320210442997773,0.19708324640720187,0.09854162320360094,1.199362630130237,0.16693273652257642
2508,1.7175467088793495,0.6320210442997773,0.18940124646515255,0.09470062323257628,1.1368380577244959,0.15823028264466882
2549,1.7175467088793495,0.6320210442997773,0.17888646037916361,0.08944323018958181,1.0510327372746122,0.14628750854861394
2589,1.7175467088793495,0.6320210442997773,0.15744037594999882,0.07872018797499941,0.9383693474546796,0.13060650640957874
2629,1.7175467088793495,0.6320210442997773,0.14927639380081092,0.07463819690040546,0.8680218395403162,0.12081522084783575
2670,1.7175467088793495,0.6320210442997773,0.15283695889486143,0.07641847944743071,0.8519988227146262,0.11858506461412913
2710,1.7175467088793495,0.6320210442997773,0.1429274105665001,0.07146370528325005,0.7720732719924437,0.10746066356564965
2750,1.7175467088793495,0.6320210442997773,0.1511677960236129,0.07558389801180646,0.8152400307735308,0.11346880904985099
2790,1.7175467088793495,0.6320210442997773,0.13564761606325632,0.06782380803162816,0.7213391612377862,0.10039925967448889
2831,1.7175467088793495,0.6320210442997773,0.12532408781657964,0.06266204390828982,0.6423521153807586,0.08940548399438783
2871,1.7175467088793495,0.6320210442997773,0.12101593552809885,0.060507967764049424,0.5974606905964562,0.08315729166507767
2911,1.7175467088793495,0.6320210442997773,0.1400780004894397,0.07003900024471985,0.6983065343344821,0.09719347408330822
2952,1.7175467088793495,0.6320210442997773,0.1383569299528322,0.0691784649764161,0.7566618240046564,0.1053156282596077
2992,1.7175467088793495,0.6320210442997773,0.14263659143667828,0.07131829571833914,0.7872643024079803,0.10957502015318801
3032,1.7175467088793495,0.6320210442997773,0.13481113683580234,0.06740556841790117,0.7290058692383155,0.10146634690440276
3073,1.7175467088793495,0.6320210442997773,0.1261691266750907,0.06308456333754535,0.6833558440736157,0.0951125691297523
3113,1.7175467088793495,0.6320210442997773,0.12219876812321832,0.06109938406160916,0.6567210940328113,0.0914054236849893
3153,1.7175467088793495,0.6320210442997773,0.12014901574308492,0.06007450787154246,0.6220090962908394,0.0865740502307375
3193,1.7175467088793495,0.6320210442997773,0.11996654768705983,0.059983273843529916,0.6069157243643802,0.08447328619512362
3234,1.7175467088793495,0.6320210442997773,0.11940012757657778,0.05970006378828889,0.5854571260099284,0.08148658104418981
3274,1.7175467088793495,0.6320210442997773,0.11438057935963025,0.057190289679815126,0.5521122483466318,0.07684548956984548
3314,1.7175467088793495,0.6320210442997773,0.11036188214973039,0.055180941074865195,0.5214654498880731,0.07257992900974403
3355,1.7175467088793495,0.6320210442997773,0.11829565574623427,0.059147827873117134,0.5571517167676533,0.07754690566620065
3395,1.7175467088793495,0.6320210442997773,0.11179875344222034,0.05589937672111017,0.5413637788504287,0.07534946878234122
3435,1.7175467088793495,0.6320210442997773,0.10736691837321115,0.053683459186605574,0.5405055506127109,0.07523001667946252
3476,1.7175467088793495,0.6320210442997773,0.09615949381939644,0.04807974690969822,0.5098985399827107,0.070969993969995
3516,1.7175467088793495,0.6320210442997773,0.09414580888543195,0.047072904442715974,0.48791175017790644,0.06790977273476766
3556,1.7175467088793495,0.6320210442997773,0.09038248547578334,0.04519124273789167,0.48387793578030225,0.06734832813152608
3596,1.7175467088793495,0.6320210442997773,0.09915116279866582,0.04957558139933291,0.47197563966691103,0.06569171251653509
3637,1.7175467088793495,0.6320210442997773,0.11307024687471805,0.056535123437359024,0.5004513279423388,0.069655088103504
3677,1.7175467088793495,0.6320210442997773,0.10783347977482817,0.053916739887414085,0.4720355737039038,0.06570005440793199
3717,1.7175467088793495,0.6320210442997773,0.09894969741907536,0.04947484870953768,0.44923910853780574,0.06252713887961917
3758,1.7175467088793495,0.6320210442997773,0.09421574041125244,0.04710787020562622,0.44581378235460173,0.06205038642887573
3798,1.7175467088793495,0.6320210442997773,0.08533540851295048,0.04266770425647524,0.4306698305809691,0.05994258246047636
3838,1.7175467088793495,0.6320210442997773,0.07513545867011724,0.03756772933505862,0.4173789087508715,0.058092691613231176
3879,1.7175467088793495,0.6320210442997773,0.08246494661979896,0.04123247330989948,0.39723442507045936,0.055288890909318614
3919,1.7175467088793495,0.6320210442997773,0.0820984036343904,0.0410492018171952,0.39075711704159255,0.0543873497678867
3959,1.7175467088793495,0.6320210442997773,0.08076327132693437,0.04038163566346718,0.40491355170331383,0.05635770662086583
4000,1.7175467088793495,0.6320210442997773,0.07573886410751986,0.03786943205375993,0.41466533263072686,0.05771500376793882


==> numerics/poisson/d10/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,0.999999999999978,45500745236836.68,0.6389755176484377,0.17805156975754471,0.0004201221532264643,75265086011.44284
232,0.999999999999978,45500745236836.68,0.632111461227442,0.17613888924490093,0.20941724818090457,37517200832109.29
454,0.999999999999978,45500745236836.68,0.4973237427566792,0.1385800717395304,0.22128885123120462,39644004233959.17
676,0.999999999999978,45500745236836.68,0.3650652962461695,0.10172603998952683,0.2616975353087494,46883239440549.67
898,0.999999999999978,45500745236836.68,0.24850656569347976,0.06924675968747371,0.2614353549519735,46836269703410.836
1120,0.999999999999978,45500745236836.68,0.1665654865325056,0.04641374438520995,0.25369693105838803,45449927337337.7
1342,0.999999999999978,45500745236836.68,0.24047963713738002,0.06701004295847444,0.25472567079122077,45634226555744.56
1564,0.999999999999978,45500745236836.68,0.24527010731785365,0.0683449152844895,0.23901426335961667,42819520350373.21
1786,0.999999999999978,45500745236836.68,0.19058231675536721,0.05310607328306566,0.2707700701975715,48508588433705.305
2009,0.999999999999978,45500745236836.68,0.1624501608098243,0.0452670021630922,0.2682296589553796,48053472536627.29
2231,0.999999999999978,45500745236836.68,0.19526436941980363,0.05441073489147656,0.26940757645933827,48264497024550.555
2453,0.999999999999978,45500745236836.68,0.19456965092032083,0.054217150448949335,0.26035794893640984,46643251897023.15
2675,0.999999999999978,45500745236836.68,0.18871724903228845,0.05258636912128428,0.25387530135973985,45481882462698.336
2897,0.999999999999978,45500745236836.68,0.16556400619996708,0.04613468025776728,0.249910417595613,44771571627526.74
3119,0.999999999999978,45500745236836.68,0.15431508519321144,0.043000150079361525,0.24515054029969177,43918837318397.58
3341,0.999999999999978,45500745236836.68,0.14552247829626752,0.04055007583234909,0.24234898880783134,43416938019869.76
3563,0.999999999999978,45500745236836.68,0.14134656928759812,0.039386451978817745,0.2451042013383988,43910535671172.805
3786,0.999999999999978,45500745236836.68,0.14790635801908347,0.04121434780371137,0.2439688441938526,43707135892128.27
4008,0.999999999999978,45500745236836.68,0.1522658352570546,0.042429123243621275,0.24163228409505616,43288540025530.35
4230,0.999999999999978,45500745236836.68,0.1542470745451321,0.042981198801391875,0.24746490345449076,44333456591792.01
4452,0.999999999999978,45500745236836.68,0.1630857191390331,0.045444101527719764,0.2461074214862932,44090263043651.98
4674,0.999999999999978,45500745236836.68,0.1698243547268578,0.04732183332071842,0.2446621012765658,43831333232253.6
4896,0.999999999999978,45500745236836.68,0.1653975416702773,0.046088294645170884,0.24391000145067077,43696594186358.375
5118,0.999999999999978,45500745236836.68,0.1523733171223797,0.04245907324062904,0.2411959204524312,43210365268873.97
5340,0.999999999999978,45500745236836.68,0.12668273101835362,0.03530034953764995,0.25197585849853255,45141596359657.43
5563,0.999999999999978,45500745236836.68,0.10495908896349251,0.02924702126154664,0.26237647199738756,47004871275182.13
5785,0.999999999999978,45500745236836.68,0.10457416061663218,0.029139760350119406,0.2581919234651942,46255207391057.42
6007,0.999999999999978,45500745236836.68,0.10569467087586489,0.02945199236069792,0.25435691521183806,45568163816166.83
6229,0.999999999999978,45500745236836.68,0.09360128586523933,0.026082150910827297,0.2558929844330129,45843351356655.63
6451,0.999999999999978,45500745236836.68,0.10356116530865535,0.02885748755599721,0.2601547668138149,46606851721941.555
6673,0.999999999999978,45500745236836.68,0.10085253625798164,0.028102723654966674,0.2592140029249592,46438313418337.72
6895,0.999999999999978,45500745236836.68,0.09910940031838324,0.02761699598344569,0.2610286637183698,46763410773115.91
7117,0.999999999999978,45500745236836.68,0.0958714298292259,0.026714730227560705,0.25860215128763814,46328699902945.71
7340,0.999999999999978,45500745236836.68,0.07827151204384263,0.021810484442332717,0.26345238426832535,47197621476500.96
7562,0.999999999999978,45500745236836.68,0.07118187853662485,0.019834946506839646,0.2610372474034865,46764948544437.04
7784,0.999999999999978,45500745236836.68,0.07405637043073585,0.020635928359611345,0.25892165030252623,46385938305280.47
8006,0.999999999999978,45500745236836.68,0.06848981039635403,0.01908479733049324,0.25776347263523347,46178450218599.33
8228,0.999999999999978,45500745236836.68,0.07316123791502228,0.020386498224712953,0.2561666389590155,45892376696735.484
8450,0.999999999999978,45500745236836.68,0.07175448704595362,0.019994504801526314,0.25605364907977346,45872134505472.15
8672,0.999999999999978,45500745236836.68,0.05905214275505971,0.0164549758553816,0.26188785077883725,46917334548640.17
8894,0.999999999999978,45500745236836.68,0.05712134163548798,0.015916954975497874,0.26195255961399433,46928927167611.57
9116,0.999999999999978,45500745236836.68,0.056837233891246015,0.01583778788936487,0.262486063404984,47024504628614.016
9339,0.999999999999978,45500745236836.68,0.0545160359747496,0.015190982305527895,0.2628912090121702,47097086659192.14
9561,0.999999999999978,45500745236836.68,0.05630014620903921,0.01568812753106773,0.26161398221894494,46868270864285.94
9783,0.999999999999978,45500745236836.68,0.055680994286592324,0.015515599838432842,0.26130954266521916,46813730371668.53
10005,0.999999999999978,45500745236836.68,0.05205941339295595,0.0145064404179139,0.2588737951769942,46377365036502.34
10227,0.999999999999978,45500745236836.68,0.055185768206591546,0.015377604283840204,0.2596814946359683,46522064783431.21
10449,0.999999999999978,45500745236836.68,0.05464363647084628,0.015226538391800916,0.2582192303137901,46260099426129.81
10671,0.999999999999978,45500745236836.68,0.04982068651353184,0.01388261552301521,0.26004049852776345,46586380503482.85
10893,0.999999999999978,45500745236836.68,0.05471957269314739,0.015247698143949056,0.2624560663695721,47019130645278.4
11116,0.999999999999978,45500745236836.68,0.04891016021291804,0.013628895884856843,0.26232988400605356,46996525014105.625
11338,0.999999999999978,45500745236836.68,0.047208287328690424,0.013154666230988871,0.26346265607559965,47199461675719.34
11560,0.999999999999978,45500745236836.68,0.05228091521106612,0.014568162260659627,0.265127354375279,47497693177548.6
11782,0.999999999999978,45500745236836.68,0.058783561022610696,0.0163801351177478,0.263546158969048,47214421259281.71
12004,0.999999999999978,45500745236836.68,0.06261227335194598,0.01744701205052457,0.2627885625720803,47078697500032.586
12226,0.999999999999978,45500745236836.68,0.06113579743980624,0.017035589630408743,0.2607046732494442,46705367724627.984
12448,0.999999999999978,45500745236836.68,0.06290964904688663,0.017529876272751398,0.2611245343181413,46780586037220.3
12670,0.999999999999978,45500745236836.68,0.059487379289476915,0.01657625522529238,0.26003121597741247,46584717530118.54
12893,0.999999999999978,45500745236836.68,0.055098836404677796,0.015353380595506168,0.26062066131514355,46690316946151.86
13115,0.999999999999978,45500745236836.68,0.05393668402812716,0.015029544941045067,0.261996661723411,46936828081745.805
13337,0.999999999999978,45500745236836.68,0.052847600485504236,0.014726070036286964,0.26180307414650394,46902146774143.34
13559,0.999999999999978,45500745236836.68,0.0486153943447447,0.013546758895113701,0.2617559309561834,46893701048901.09
13781,0.999999999999978,45500745236836.68,0.04626521439439375,0.012891877420291803,0.26112460718866026,46780599092008.85
14003,0.999999999999978,45500745236836.68,0.045009076809475704,0.012541852634288711,0.26052767720191694,46673658797501.63
14225,0.999999999999978,45500745236836.68,0.04164569226621467,0.011604640047756753,0.25912683195108993,46422696696402.0
14447,0.999999999999978,45500745236836.68,0.03728089164918984,0.010388381239594463,0.2575357533044733,46137654190861.91
14670,0.999999999999978,45500745236836.68,0.03712106841974894,0.010343846236140184,0.2558462952700152,45834986970626.86
14892,0.999999999999978,45500745236836.68,0.04144626574862317,0.011549069523491403,0.25449034841758567,45592068439215.734
15114,0.999999999999978,45500745236836.68,0.041880181290005605,0.01166998079653934,0.2540740038390684,45517480107532.1
15336,0.999999999999978,45500745236836.68,0.0407749705988333,0.011362012035544775,0.25497281937757094,45678503343974.83
15558,0.999999999999978,45500745236836.68,0.03852940447141958,0.010736281373043294,0.2552894797554884,45735233203129.69
15780,0.999999999999978,45500745236836.68,0.03845755178437443,0.01071625950465189,0.2543069836105047,45559218545749.2
16002,0.999999999999978,45500745236836.68,0.03544193671063855,0.009875953447795096,0.2548434858400804,45655333178467.88
16224,0.999999999999978,45500745236836.68,0.03586696908299417,0.009994389411310884,0.2528945735034677,45306184595091.84
16446,0.999999999999978,45500745236836.68,0.0354637983197734,0.009882045220822975,0.2518876789924519,45125798958690.51
16669,0.999999999999978,45500745236836.68,0.0347894040960792,0.009694124170880279,0.2506245072549122,44899501133776.945
16891,0.999999999999978,45500745236836.68,0.03916852911450191,0.01091437449684612,0.2507522154698029,44922380121957.65
17113,0.999999999999978,45500745236836.68,0.03759611294058453,0.010476218166368087,0.2524305165731215,45223048572607.72
17335,0.999999999999978,45500745236836.68,0.040741502235853884,0.011352686021634835,0.2524598236260122,45228298945242.49
17557,0.999999999999978,45500745236836.68,0.04021659620606888,0.011206420100645601,0.2530367269541679,45331651454222.23
17779,0.999999999999978,45500745236836.68,0.03777859745241014,0.01052706777310508,0.2525930919751875,45252174034157.1
18001,0.999999999999978,45500745236836.68,0.03362979017776365,0.009370995861945003,0.2533287510443865,45383967710575.1
18223,0.999999999999978,45500745236836.68,0.037132548457574625,0.01034704516739699,0.25487885445476555,45661669482816.375
18446,0.999999999999978,45500745236836.68,0.03707697934118207,0.010331560742516134,0.254522238935786,45597781640904.5
18668,0.999999999999978,45500745236836.68,0.03640418829530632,0.010144086420686314,0.254386333881738,45573434185042.53
18890,0.999999999999978,45500745236836.68,0.033638335952435185,0.009373377155989978,0.2576527293355783,46158610503150.56
19112,0.999999999999978,45500745236836.68,0.03555286768364928,0.00990686454428277,0.25860261055699885,46328782181272.79
19334,0.999999999999978,45500745236836.68,0.03408630651011025,0.009498204882242697,0.2590088423358206,46401558800022.336
19556,0.999999999999978,45500745236836.68,0.033445929533363075,0.009319762793622396,0.2587767634865383,46359981762442.84
19778,0.999999999999978,45500745236836.68,0.03393631625672869,0.009456409853598715,0.2588401224797959,46371332556588.09
20000,0.999999999999978,45500745236836.68,0.03365467192190188,0.009377929200515504,0.2598408740920473,46550617689718.39
20223,0.999999999999978,45500745236836.68,0.03188093499076863,0.008883674512812483,0.25858424097592975,46325491261980.52
20445,0.999999999999978,45500745236836.68,0.03198773287865002,0.008913433918390418,0.25954655621820744,46497890500925.47
20667,0.999999999999978,45500745236836.68,0.032556909631475554,0.009072035948532436,0.25899753644336165,46399533343945.27
20889,0.999999999999978,45500745236836.68,0.03398337496737836,0.009469522840044231,0.258414030542659,46294997980915.05
21111,0.999999999999978,45500745236836.68,0.03255125035680419,0.009070458982418563,0.25737600661123383,46109035493860.625
21333,0.999999999999978,45500745236836.68,0.036565673260905276,0.010189084469630277,0.2580184195407157,46224124079456.48
21555,0.999999999999978,45500745236836.68,0.03786693768755613,0.010551683923655544,0.2586483524538222,46336976864110.37
21777,0.999999999999978,45500745236836.68,0.03629240216179838,0.010112937032331869,0.25843005669246905,46297869073369.05
22000,0.999999999999978,45500745236836.68,0.035658889195546425,0.009936407611426919,0.257944142392956,46210817292675.805


==> numerics/poisson/d10/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel,kl,calls
2,2.1967442950082595e-14,0.9995350251764741,0.12318565859407046,0.03432588460511082,5.572917584787362e-15,0.9983908683044458,nan,100
3,1.285665325833757e-14,0.5849873045059768,0.09404305907707568,0.02620525173655811,2.308680105726402e-15,0.41360115241706547,nan,200
4,7.136518389480367e-15,0.3247169051177533,0.0065610694959368976,0.0018282527119961613,2.5092039889737715e-15,0.44952510263976725,nan,300
5,9.239025851118145e-15,0.4203825614882841,0.008805795803610041,0.0024537493573577158,2.0605161205103087e-15,0.3691424549911209,nan,400
6,1.3748127124127731e-15,0.06255500297585938,0.005259677045185909,0.0014656175838466652,2.096762984340504e-16,0.037563609809675866,nan,500
7,2.8184062944097347e-15,0.12823958677583708,0.0019735349490885043,0.000549928731150414,8.726933553070044e-16,0.15634343474715584,nan,600
8,6.393989469540127e-16,0.029093128590056822,0.005182066638300853,0.0014439913174346727,6.574358238519043e-17,0.011777994435476582,0.043895188480968864,700
9,2.869398632544992e-16,0.01305597761623601,0.0009000278459008746,0.0002507942266362732,9.865822930906619e-17,0.01767466927810597,0.034137040584324714,800
10,1.8236701005508812e-17,0.000829783486412038,0.0012732219895476677,0.000354785383206991,1.788423331181663e-17,0.0032039690078828225,0.0032988597486623985,900
12,3.1638438129499705e-17,0.0014395725130218174,0.0012970261723334068,0.0003614184575497991,9.966678519902064e-18,0.0017855352551344006,-0.006090344528055001,1100
15,5.506187555714584e-17,0.0025053563719881528,0.0006260471188003987,0.00017444905034049953,2.881175556219003e-17,0.005161639879913621,-0.0005838749141486637,1400
20,1.0727931096259151e-17,0.00048812885972923637,0.000838477167221943,0.00023364302967217337,9.43201814904199e-18,0.00168975059229135,-0.0016558832671876855,1900
25,1.3227990765443556e-17,0.0006018834378136887,0.000891362919193983,0.00024837973068238446,7.062279850267779e-18,0.0012652108351943034,-0.003265926450000054,2400


==> numerics/poisson/d2/mc.txt <==
sample,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel
10,1,1,0.007118787744467243,0.003570057725535573,4.5902959189650364e-05,41769.050762006875
70,1,1,0.01128993024255587,0.005661877292874771,5.195864583375141e-05,47279.37705254575
131,1,1,0.005067574117119139,0.0025413782199934427,0.00010211373236964142,92917.6189540129
191,1,1,0.005358722194156315,0.0026873883946203284,8.776717026026504e-05,79863.07319954362
252,1,1,0.007221630860448549,0.003621633341203082,9.032907619076964e-05,82194.26013711387
312,1,1,0.006317914969648175,0.003168421640917644,9.59273883935332e-05,87288.40201177358
373,1,1,0.004629234766532552,0.00232155191794024,0.00010946177783878458,99603.91738924266
433,1,1,0.0024088526486162236,0.0012080347548714232,0.00012720030756049454,115744.95843472988
494,1,1,0.0010650726291702851,0.0005341317798077465,0.00013897904433938303,126462.93093835528
554,1,1,0.0007486465532615325,0.0003754447396249674,0.00013436732793125285,122266.53444994324
615,1,1,0.0005287406877028444,0.0002651623906620352,0.00012696134497040397,115527.5162320502
675,1,1,0.0008279592754567602,0.0004152199101694742,0.00013167175099730566,119813.71459312842
736,1,1,0.0011412883967951433,0.0005723538338685972,0.000130914206857669,119124.39302908252
796,1,1,0.00046527116522008784,0.00023333255288498876,0.000134845908811339,122702.01550447516
857,1,1,0.0014045550855391845,0.0007043815483846412,0.00014229096462131804,129476.58776610623
917,1,1,0.0011357380103722912,0.0005695703262490574,0.00013832919867565383,125871.60878843394
978,1,1,0.0011382871585166642,0.0005708487189126717,0.00013535964155733253,123169.48273369786
1038,1,1,0.001311186792760264,0.0006575575374827121,0.000133090945140706,121105.09957708816
1099,1,1,0.0009009958753706771,0.0004518476180221465,0.00013280718152816376,120846.89102265231
1159,1,1,0.0011479365871447426,0.0005756878879477998,0.00013074030587326095,118966.15314273244
1220,1,1,0.000642775838031099,0.0003223507890278111,0.00013445223811445165,122343.79782936042
1280,1,1,0.00045714241732019707,0.000229256002174302,0.00013390634799580257,121847.06924194787
1341,1,1,0.00011410096795586251,5.7221405773547046e-05,0.0001379038244887125,125484.54276217204
1401,1,1,0.00048615416914731777,0.0002438053373223026,0.00013823523867560866,125786.11059657947
1462,1,1,0.0002916377148245517,0.00014625572699173797,0.0001356997040661172,123478.92004324032
1522,1,1,0.00018530535584567487,9.293026298390912e-05,0.00013630482860722644,124029.54854565344
1583,1,1,0.0003088308251597468,0.00015487803721946655,0.00013561627263458773,123403.00224272763
1643,1,1,0.0002131821312592312,0.00010691040974492692,0.00013406527918685893,121991.68747798516
1704,1,1,0.0007555883265091645,0.00037892602493662543,0.00013855770517266864,126079.5365482506
1764,1,1,0.0012667163401527603,0.0006352556950077946,0.00014349484894035593,130572.05320278367
1825,1,1,0.0014981393619704025,0.000751313874653477,0.00014278276458166284,129924.0974228045
1885,1,1,0.0013233689276198406,0.0006636668535952412,0.000141026233557053,128325.75529351295
1946,1,1,0.0010740456325163971,0.000538631722925441,0.00014003300511053398,127421.97457581412
2006,1,1,0.0010973014317715356,0.0005502944594438655,0.00013770489450113874,125303.52792357036
2067,1,1,0.0013658315743700455,0.0006849617854739275,0.00013966052026026036,127083.03480169461
2127,1,1,0.001781606358337613,0.000893472002784443,0.00014307333497995864,130188.49976048843
2188,1,1,0.0015773163473818991,0.0007910209734741464,0.0001422774337354447,129464.27543877753
2248,1,1,0.0011530935845901718,0.0005782741117869542,0.00014947580239419413,136014.37659170572
2309,1,1,0.0008311761432749168,0.0004168331629055405,0.00015249889949463702,138765.2209484971
2369,1,1,0.0009667625453947183,0.00048482947066757164,0.0001516000288394078,137947.30038978913
2430,1,1,0.0012263270545956105,0.0006150005495942751,0.0001521449385249475,138443.13683950432
2490,1,1,0.0014031972623882243,0.0007037006028073883,0.00015043086489427424,136883.4284949157
2551,1,1,0.0013626461581839006,0.000683364305668011,0.00014778836579730454,134478.90641467538
2611,1,1,0.0015100783173155779,0.0007573012367289925,0.00014655721065697305,133358.6261002854
2672,1,1,0.0016950662808186993,0.0008500723280919413,0.0001463738901578251,133191.81499769413
2732,1,1,0.0015174266446191073,0.0007609864080813929,0.00014732903869170018,134060.94518670556
2793,1,1,0.0013891067709764218,0.0006966342497249559,0.0001460621115839368,132908.11444092955
2853,1,1,0.0014419294859488068,0.0007231247349648751,0.0001443448761428587,131345.52903086125
2914,1,1,0.0015561057878793355,0.000780383920575089,0.00014550116602235534,132397.6862670156
2974,1,1,0.001329229437097086,0.0006666058873023602,0.00014577656861427735,132648.28677393397
3035,1,1,0.0011321754447986502,0.0005677837067844176,0.00014566769646029272,132549.2193803142
3095,1,1,0.0011069232631360775,0.0005551197885068764,0.00014416180063262586,131178.94085408156
3156,1,1,0.0010516146248255559,0.0005273826177164152,0.00014449213291763677,131479.52422004595
3216,1,1,0.00093647128678502,0.0004696384654434311,0.00014372947782371237,130785.5519817765
3277,1,1,0.0008663741587789386,0.00043448489683612675,0.00014177095404694604,129003.40807440082
3337,1,1,0.0009794074535578066,0.0004911708666603664,0.0001408833925009375,128195.77815414952
3398,1,1,0.0011829465913733394,0.0005932453346021795,0.0001413639334362708,128633.04274613872
3458,1,1,0.0014027012090996075,0.0007034518330815765,0.00014138424726260044,128651.52715886748
3519,1,1,0.0013778806510032961,0.0006910043731537665,0.00014007798375204638,127462.90255069207
3579,1,1,0.001422683821841809,0.0007134730731518577,0.00014016432341746422,127541.4666766499
3640,1,1,0.0015257383897442096,0.0007651547315321961,0.0001392707723669716,126728.38665206435
3700,1,1,0.0015755425089629487,0.0007901313970773297,0.00013841283664260532,125947.71452429281
3761,1,1,0.0016353164998624435,0.0008201079332035385,0.00013715187661304137,124800.31347622283
3821,1,1,0.0015271608327432915,0.0007658680838332186,0.00013621259867253082,123945.62461368727
3882,1,1,0.0015742102858470348,0.0007894632898661262,0.00013572731035130814,123504.04017379065
3942,1,1,0.001646998332965887,0.0008259663489923473,0.00013569027612167573,123470.3411564559
4003,1,1,0.0017278723446117095,0.0008665245030538476,0.00013545471947478131,123255.9981660441
4063,1,1,0.001768070969669464,0.0008866840326106716,0.0001349475151131704,122794.47139084624
4124,1,1,0.0016136396006059554,0.0008092370118565117,0.00013486062162762084,122715.40332044556
4184,1,1,0.0017228780484362049,0.0008640198735740839,0.00013478424087706882,122645.9012337965
4245,1,1,0.001728893933467932,0.0008670368278090438,0.00013453278226556312,122417.08837087995
4305,1,1,0.0018279339229229214,0.000916705183178334,0.00013650292911320978,124209.80860375144
4366,1,1,0.0017785246790380414,0.0008919265468183468,0.00013543955240470453,123242.1970052664
4426,1,1,0.0016304502712335884,0.000817667529340652,0.00013599074046897076,123743.74641824933
4487,1,1,0.0018039927074583843,0.0009046987118104651,0.00013735089824190355,124981.41170312224
4547,1,1,0.0018871356058652636,0.0009463947080159416,0.00013638932251687638,124106.4331401012
4608,1,1,0.0020211771716945343,0.0010136162834876352,0.00013655310701349472,124255.46760485144
4668,1,1,0.0020868605938827935,0.0010465563875109724,0.00013641150995795864,124126.6224344126
4729,1,1,0.0022564624583009223,0.001131611381151114,0.00013763337509932737,125238.44938446388
4789,1,1,0.0023627355726196443,0.0011849071340811195,0.00013769209421000516,125291.880395403
4850,1,1,0.0023102392540271573,0.0011585803359687662,0.000136979297339172,124643.2762703874
4910,1,1,0.0021364650648200553,0.0010714329298447867,0.00013812488658467711,125685.6965455208
4971,1,1,0.0021558536628472234,0.0010811562727310797,0.00013713931617998737,124788.88420510203
5031,1,1,0.002010680571211043,0.0010083522594721596,0.00013796009220238994,125535.74314293933
5092,1,1,0.0019166774006598001,0.000961209858645259,0.0001373831765654087,125010.78311962349
5152,1,1,0.0017609517137013536,0.0008831137400719214,0.00013821916816566938,125771.48735752744
5213,1,1,0.0016620039609534128,0.000833491641225567,0.00013915695772507642,126624.82187892763
5273,1,1,0.0016805842659494534,0.0008428096267836385,0.00013852110028724233,126046.22820943105
5334,1,1,0.0015882795718549089,0.0007965190084811696,0.0001379396029791699,125517.09912913587
5394,1,1,0.0016282546517205395,0.0008165664305740833,0.00013700840201858272,124669.75985343258
5455,1,1,0.0015239277928066847,0.0007642467208122999,0.00013696094382715694,124626.57563085236
5515,1,1,0.0014203811865764664,0.0007123183062009093,0.0001369987013386195,124660.9327930216
5576,1,1,0.0013847402540653076,0.0006944444502827235,0.00013606005896928263,123806.82226367164
5636,1,1,0.0012931487323894005,0.0006485114865127661,0.0001361240844816305,123865.0817947026
5697,1,1,0.0011843625034070415,0.0005939554116372091,0.00013605904176453227,123805.89666589748
5757,1,1,0.00108968797733935,0.0005464763273700779,0.00013615113595021925,123889.69707407927
5818,1,1,0.001000906890143193,0.0005019527908350231,0.00013632443676933812,124047.39084456075
5878,1,1,0.001119213158418542,0.0005612831462545893,0.00013704495602631482,124703.02189647884
5939,1,1,0.0010962106932226826,0.000549747456256996,0.000136493214928202,124200.96925452726
6000,1,1,0.0008816826981167035,0.00044216209850180763,0.00014135371919269846,128623.74837240334


==> numerics/poisson/d2/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel,kl,calls
2,3.354955458494663e-07,0.041468134389789135,0.0005080493895362789,0.0002547857462778395,2.3223334324306196e-10,0.21131897537309743,-0.07055516276441649,100
3,5.286096171747937e-08,0.006533754297463858,2.6200556369489152e-05,1.3139526284222034e-05,5.133669300191743e-12,0.004671343577418249,0.014106937626527127,200
4,5.900398162491605e-09,0.0007293047761213847,6.104087855024982e-06,3.0611877733138782e-06,6.368020133055328e-13,0.0005794531788073503,0.0013111315143476277,300
5,5.495405375397747e-10,6.792465994037754e-05,2.868146429842752e-07,1.4383696617146004e-07,1.3721424486453892e-13,0.00012485706499526926,0.00015214947878173043,400
6,3.2849718768657057e-10,4.0603118861573894e-05,2.475959570662312e-07,1.2416887412083176e-07,1.0009310087967742e-13,9.10789606024475e-05,-5.719436598907926e-05,500
7,2.7385568995105423e-10,3.3849285615834085e-05,6.937512845413731e-07,3.4791487285206463e-07,3.551196662670332e-14,3.231384561856094e-05,4.188471830173603e-05,600
8,7.228017303235253e-10,8.934020037236735e-05,4.634916134952878e-07,2.3244011127678796e-07,5.283386087771324e-14,4.807577236657937e-05,-0.00012647873159006676,700
9,1.4078151573276604e-10,1.7400966678180543e-05,2.169712649373934e-07,1.0881065265795991e-07,8.246825098029089e-14,7.50413616520467e-05,4.206289905269856e-05,800
10,1.3086484268803812e-10,1.617523973305177e-05,9.692203480016991e-08,4.8606205372803904e-08,1.8106648257061312e-14,1.6476007724345536e-05,-4.8063794082425395e-06,900
12,2.623820060604565e-10,3.2431108023292366e-05,1.425426514017944e-07,7.148485277578456e-08,5.0502697760126085e-14,4.5954548107578436e-05,-6.012359749311979e-05,1100
15,6.065579884472231e-11,7.497216726512207e-06,1.1213950771045855e-07,5.623773740839911e-08,3.066254722465613e-14,2.7901153087486826e-05,-2.3155187337740672e-05,1400
20,1.873927945918863e-10,2.3162243689819927e-05,5.500512326503168e-07,2.75849586060469e-07,1.355176293121715e-13,0.00012331324249708,-3.253320838666026e-05,1900
25,9.073525408464741e-11,1.1215116733508217e-05,4.039321843026775e-08,2.0257117741472345e-08,3.934815930210549e-14,3.580456014809044e-05,-2.535297783837342e-05,2400


==> numerics/tt.txt <==
r,z_err_l2,z_err_l2_rel,mean_err_l2,mean_err_l2_rel,cov_err_l2,cov_err_l2_rel,kl,calls
2,3.354955458494663e-07,0.041468134389789135,0.0005080493895362789,0.0002547857462778395,2.3223334324306196e-10,0.21131897537309743,-0.07055516276441649,100
3,5.286096171747937e-08,0.006533754297463858,2.6200556369489152e-05,1.3139526284222034e-05,5.133669300191743e-12,0.004671343577418249,0.014106937626527127,200
4,5.900398162491605e-09,0.0007293047761213847,6.104087855024982e-06,3.0611877733138782e-06,6.368020133055328e-13,0.0005794531788073503,0.0013111315143476277,300
5,5.495405375397747e-10,6.792465994037754e-05,2.868146429842752e-07,1.4383696617146004e-07,1.3721424486453892e-13,0.00012485706499526926,0.00015214947878173043,400
6,3.2849718768657057e-10,4.0603118861573894e-05,2.475959570662312e-07,1.2416887412083176e-07,1.0009310087967742e-13,9.10789606024475e-05,-5.719436598907926e-05,500
7,2.7385568995105423e-10,3.3849285615834085e-05,6.937512845413731e-07,3.4791487285206463e-07,3.551196662670332e-14,3.231384561856094e-05,4.188471830173603e-05,600
8,7.228017303235253e-10,8.934020037236735e-05,4.634916134952878e-07,2.3244011127678796e-07,5.283386087771324e-14,4.807577236657937e-05,-0.00012647873159006676,700
9,1.4078151573276604e-10,1.7400966678180543e-05,2.169712649373934e-07,1.0881065265795991e-07,8.246825098029089e-14,7.50413616520467e-05,4.206289905269856e-05,800
10,1.3086484268803812e-10,1.617523973305177e-05,9.692203480016991e-08,4.8606205372803904e-08,1.8106648257061312e-14,1.6476007724345536e-05,-4.8063794082425395e-06,900
12,2.623820060604565e-10,3.2431108023292366e-05,1.425426514017944e-07,7.148485277578456e-08,5.0502697760126085e-14,4.5954548107578436e-05,-6.012359749311979e-05,1100
15,6.065579884472231e-11,7.497216726512207e-06,1.1213950771045855e-07,5.623773740839911e-08,3.066254722465613e-14,2.7901153087486826e-05,-2.3155187337740672e-05,1400
20,1.873927945918863e-10,2.3162243689819927e-05,5.500512326503168e-07,2.75849586060469e-07,1.355176293121715e-13,0.00012331324249708,-3.253320838666026e-05,1900
25,9.073525408464741e-11,1.1215116733508217e-05,4.039321843026775e-08,2.0257117741472345e-08,3.934815930210549e-14,3.580456014809044e-05,-2.535297783837342e-05,2400


==> radi_err_gauss.dat <==
r,z,mean,cov,kl
2,0.5444916180295589,0.5444916180295583,330791.4051600816,nan
3,0.0015843766638687917,0.0015843766638670897,6.134408660046491,nan
4,0.0004283311927759659,0.00042833119277722415,0.45054497311460956,-0.0008108552469881774
5,2.1040505012170918e-05,2.1040505010561095e-05,0.001068148258107866,-3.606241321801364e-06
6,4.0073074989877e-05,4.0073074988396705e-05,0.003896161863550519,3.56820184618419e-05
7,7.022931849398617e-07,7.022931864201591e-07,1.5701343694719414e-06,1.7924157202361225e-05
8,1.8638751386745867e-06,1.8638751371942896e-06,7.923774585213943e-06,8.179818494074671e-07
9,5.476698274886616e-07,5.476698260083642e-07,1.3127465616477775e-06,1.4794288444708404e-06
10,9.576941906175307e-08,9.576941747043342e-08,5.350281016408021e-08,-2.645417450406436e-07
12,2.623153272374168e-08,2.6231534426083655e-08,8.079756316963203e-08,-7.073089960705895e-08
15,4.729152625060351e-10,4.729138932310872e-10,1.5166472489465428e-09,-5.646723599355571e-08
20,4.3804959659610176e-10,4.3805085484898813e-10,9.316398434997788e-10,-1.8373154755664597e-09
25,8.841927190417209e-11,8.841745854051813e-11,2.2963526771750927e-10,2.2209949097943359e-10


==> radi_err_poisson_d2.dat <==
r,z,mean,cov,kl
2,0.03877694477459521,0.03846202501282418,0.9995892670112908,1
3,0.0004474338172429244,0.0004533750540746674,0.9996044920762712,1
4,0.00022008719007446848,0.00022177034997788653,0.9996043992881039,1
5,1.8459541642363174e-07,2.11100075285907e-06,0.999604311320595,1
6,1.6204002510294805e-06,2.756600904162015e-06,0.9996043104392062,1
7,1.1184084497049199e-06,2.500942871952285e-06,0.9996043105718345,1
8,2.4577479372635683e-07,2.1889686420134713e-06,0.9996043109327565,1
9,2.201763520899428e-08,2.1555286122605964e-06,0.9996043110228818,1
10,1.4462443109602933e-07,2.1505459695189404e-06,0.999604311086896,1
12,1.3595217755048015e-07,2.1499282307458393e-06,0.9996043110842225,1
15,1.417433931121099e-07,2.1499042279459106e-06,0.9996043110864024,1
20,1.4143048279091203e-07,2.1498872833059615e-06,0.9996043110863357,1
25,1.4130759209716359e-07,2.149887923601336e-06,0.9996043110862886,1

